Dissipative quantum generative adversarial networks

Noisy intermediate-scale quantum (NISQ) devices build the first generation of quantum computers. Quantum neural networks (QNNs) gained high interest as one of the few suitable quantum algorithms to run on these NISQ devices. Most of the QNNs exploit supervised training algorithms with quantum states in form of pairs to learn their underlying relation. However, only little attention has been given to unsupervised training algorithms despite interesting applications where the quantum data does not occur in pairs. Here we propose an approach to unsupervised learning and reproducing characteristics of any given set of quantum states. We build a generative adversarial model using two dissipative quantum neural networks (DQNNs), leading to the dissipative quantum generative adversarial network (DQGAN). The generator DQNN aims to produce quantum states similar to the training data while the discriminator DQNN aims to distinguish the generator's output from the training data. We find that training both parts in a competitive manner results in a well trained generative DQNN. We see our contribution as a proof of concept for using DQGANs to learn and extend unlabeled training sets.

==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds1000_roundsGen1_roundsDis1_line_plot1_statisticsSV.csv <==
indexDataTrain,countOutTrain
12,0
13,0
15,0
20,0
24,0
33,0
37,100
40,0
45,0
49,0


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds1000_roundsGen1_roundsDis1_line_plot1_statisticsUSV.csv <==
indexDataTest,countOutTest
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
14,0
16,0
17,0
18,0
19,0
21,0
22,0
23,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
34,0
35,0
36,0
38,0
39,0
41,0
42,0
43,0
44,0
46,0
47,0
48,0
50,0


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds1000_roundsGen1_roundsDis1_line_plot1_training.csv <==
step times epsilon,costFunctionGen,costFunctionDis,costFunctionTest,costHilbert
0.0,0.5993839113014863,0.8379126041361188,0.8026613576763322,0.12009370101680931
0.01,0.6957714935012828,0.7415250219363223,0.8039636473143805,0.12306074518984966
0.02,0.6606919250242121,0.6915674586936438,0.6697032284262167,0.12306074518984966
0.03,0.6993282239787348,0.7423906999906504,0.8004566638834822,0.05000856869440971
0.04,0.6487261156245264,0.7885791485590284,0.661939083012285,0.05000856869440971
0.05,0.6755995598413115,0.7706811280231893,0.7996911311515268,0.0584536021568964
0.060000000000000005,0.6261157149318163,0.8765735194601623,0.658878702704084,0.0584536021568964
0.07,0.6552018975774409,0.7954458135250603,0.8120299751089077,0.12954847306380637
0.08,0.7015851601991365,0.7091188928939466,0.6521989830870916,0.12954847306380637
0.09,0.6254268798541449,0.8299784548268871,0.796960238959656,0.1879996457633915
0.09999999999999999,0.720851810105968,0.7229783854588023,0.6752949583801856,0.1879996457633915
0.10999999999999999,0.6321457409644176,0.8288234740981477,0.7905808503969864,0.1310378362904183
0.11999999999999998,0.6257801182339096,0.8260308257363285,0.6710563870540877,0.1310378362904183
0.12999999999999998,0.6718550498067907,0.79415781712355,0.8015811785518892,0.10056207669551243
0.13999999999999999,0.6954334217610313,0.7863804799084348,0.6645622069931969,0.10056207669551243
0.15,0.6696364319469505,0.8010398584684169,0.8080678962344789,0.07133323767126046
0.16,0.5317259932329147,0.9620750089885791,0.678467168325627,0.07133323767126046
0.17,0.6258475926349816,0.8498728953965647,0.8024482675851672,0.16683669117232305
0.18000000000000002,0.6440993112587801,0.8637592367850537,0.6687678937441243,0.16683669117232305
0.19000000000000003,0.6454810413778003,0.8355230880035792,0.8032161542475894,0.1854536657525466
0.20000000000000004,0.6983505291457976,0.7875181113679841,0.6906854761402481,0.1854536657525466
0.21000000000000005,0.6649586095501683,0.8208451625670037,0.8044360333045664,0.060307170317203326
0.22000000000000006,0.6453166119628508,0.8757041764770634,0.679093792678829,0.060307170317203326
0.23000000000000007,0.6255438053837086,0.8649578522654657,0.7980218164409356,0.11421168926361736
0.24000000000000007,0.5531827468591255,0.9883801623161275,0.6805167043169601,0.11421168926361736
0.25000000000000006,0.7140350525826957,0.78143786107207,0.8031334461271953,0.03412291477320736
0.26000000000000006,0.5672023776095779,0.9088048307577372,0.6643109990137771,0.03412291477320736
0.2700000000000001,0.6524519263454465,0.8470843194038556,0.8085189212340683,0.10453236619844138
0.2800000000000001,0.6244028815923273,0.9064415008330116,0.6717450359466431,0.10453236619844138
0.2900000000000001,0.6255120388726572,0.8789263405437057,0.8050094721348797,0.08634537350531465
0.3000000000000001,0.5658717878195703,0.9863422128067166,0.6651480555347894,0.08634537350531465
0.3100000000000001,0.6172259313795552,0.8922967283989192,0.7993747542593517,0.051319812512578535
0.3200000000000001,0.5834540480926033,0.8936344434178239,0.6768219045621332,0.051319812512578535
0.3300000000000001,0.5550087028315228,0.9596627637329883,0.8059911984917982,0.08698342315256702
0.34000000000000014,0.6452511128677434,0.8941408179442695,0.6730138928723128,0.08698342315256702
0.35000000000000014,0.5700314694601419,0.950549788357411,0.8097492827261966,0.08200994659141747
0.36000000000000015,0.5392021314660793,0.9673221504311155,0.6800929019302855,0.08200994659141747
0.37000000000000016,0.6140424981436272,0.9118382245986244,0.8022904232382823,0.21055732481509967
0.38000000000000017,0.5984649593346582,0.9554925525772645,0.6686308978431441,0.21055732481509967
0.3900000000000002,0.6408152802427168,0.8903282732488229,0.8001831617375796,0.05931268307595768
0.4000000000000002,0.5603356345117776,0.9734361589714515,0.6744735193993077,0.05931268307595768
0.4100000000000002,0.5403385036007533,0.9955883640708718,0.8005636758440235,0.06555798420635406
0.4200000000000002,0.5315709876865159,0.9703556006950798,0.689925064449318,0.06555798420635406
0.4300000000000002,0.5512816530097583,0.9900778411212104,0.801032700772047,0.10303705587119064
0.4400000000000002,0.5091080307345959,1.0218225395781144,0.6979063384234949,0.10303705587119064
0.45000000000000023,0.5698130966786659,0.9767499057557343,0.8064006101328343,0.10709249921923658
0.46000000000000024,0.5682582943065916,0.9812304259286315,0.6870087930690422,0.10709249921923658
0.47000000000000025,0.5760367821622905,0.9755928349340466,0.8074236655983529,0.061208895641549445
0.48000000000000026,0.5222197193147696,1.052975824962912,0.6768440687094285,0.061208895641549445
0.49000000000000027,0.5986945915472077,0.9579597571013483,0.8082970030660489,0.04506984134935571
0.5000000000000002,0.565895652364017,1.0235478034048624,0.681704052345907,0.04506984134935571
0.5100000000000002,0.5346072266812911,1.0269301588728466,0.8069263710250354,0.08317135448539895
0.5200000000000002,0.5244455236570786,1.0197128226902317,0.6758452330745374,0.08317135448539895
0.5300000000000002,0.5108352547299052,1.056053199628642,0.806804438321963,0.09308223703146332
0.5400000000000003,0.5452295328135774,1.049257625714561,0.6771512399390418,0.09308223703146332
0.5500000000000003,0.5432898266638139,1.0288051341263555,0.8040062430972637,0.07219771890199829
0.5600000000000003,0.5284974580372853,1.0422690845839795,0.6670714709540182,0.07219771890199829
0.5700000000000003,0.6008087208115327,0.9762716421581223,0.8021315396768535,0.027282592661405192
0.5800000000000003,0.5577047715835456,1.037583761161283,0.6991062370077452,0.027282592661405192
0.5900000000000003,0.4820886309861674,1.0992968352835684,0.800354154815987,0.06915590558555527
0.6000000000000003,0.5016567444600346,1.0855108713030668,0.6906704722399154,0.06915590558555527
0.6100000000000003,0.5403911594808183,1.0462312350020475,0.8077149633318408,0.09171620652788466
0.6200000000000003,0.49094256329292013,1.0409104788004433,0.6857957122153961,0.09171620652788466
0.6300000000000003,0.565242040642943,1.0260966361367152,0.8170431982498393,0.1309401434567381
0.6400000000000003,0.6096139566511464,0.9630708463352144,0.6950141583919995,0.1309401434567381
0.6500000000000004,0.5140102102818879,1.081754129420109,0.8033727785515851,0.08893801266784121
0.6600000000000004,0.5276571955913016,1.094033709952429,0.7004990069287444,0.08893801266784121
0.6700000000000004,0.4441036438190558,1.1564217410606008,0.8081650381213662,0.04693193183513852
0.6800000000000004,0.5087048070200275,1.1095131098328435,0.6903760970863515,0.04693193183513852
0.6900000000000004,0.43514193127825074,1.1704295677963588,0.8083261546209477,0.07097017202735198
0.7000000000000004,0.4866645656610655,1.1408223945492728,0.6859121446464043,0.07097017202735198
0.7100000000000004,0.5681243863485357,1.0424062097284799,0.8037572757686245,0.04651456709443132
0.7200000000000004,0.5962598148745926,1.022416664983431,0.6912242558671466,0.04651456709443132
0.7300000000000004,0.5032190631367156,1.1113315473380192,0.7972844329686017,0.047045393326214616
0.7400000000000004,0.3963132864454155,1.199295007459061,0.7118099394758847,0.047045393326214616
0.7500000000000004,0.42030114824792947,1.1985825550624374,0.8120918521975565,0.06081696933000791
0.7600000000000005,0.5147963862439007,1.113344353528705,0.7000749860490043,0.06081696933000791
0.7700000000000005,0.44949411620431007,1.1740740199948734,0.8032974445030182,0.0590071018969377
0.7800000000000005,0.49424239917468904,1.1221423947915778,0.7075377892314362,0.0590071018969377
0.7900000000000005,0.4874845040901395,1.140511288582927,0.7978740568765254,0.08252097745633723
0.8000000000000005,0.5375325327831723,1.1113040736985909,0.684017406339954,0.08252097745633723
0.8100000000000005,0.45912418235221075,1.172953119915425,0.8103926326031552,0.10002138625556767
0.8200000000000005,0.4219183830003506,1.2290234649586738,0.6842785654573791,0.10002138625556767
0.8300000000000005,0.5694473055432411,1.0666995210384518,0.8028670417870652,0.10402865109751598
0.8400000000000005,0.4970085643204105,1.1262078099099861,0.6877984423194079,0.10402865109751598
0.8500000000000005,0.4910095497450717,1.148512896654654,0.7979789163705796,0.16964244964638345
0.8600000000000005,0.4772037158297415,1.1271776966577534,0.7026665418191148,0.16964244964638345
0.8700000000000006,0.5301505098303323,1.1131017188781143,0.8055664223121276,0.11533371195698612
0.8800000000000006,0.43491964158845003,1.1810909172401023,0.6915377041840671,0.11533371195698612
0.8900000000000006,0.42433240294840513,1.222272525887219,0.7974262719934576,0.14246200344538856
0.9000000000000006,0.3651523906481262,1.2994118975868705,0.69880233930115,0.14246200344538856
0.9100000000000006,0.5455047896394412,1.1049206000146103,0.8007014262268806,0.10945132574041413
0.9200000000000006,0.4536675607113402,1.228181916197479,0.6956500691657945,0.10945132574041413
0.9300000000000006,0.4926271397138816,1.1609388764071213,0.7987626075325501,0.08783376114775097
0.9400000000000006,0.4253691529533805,1.200966811867608,0.7120242368752899,0.08783376114775097
0.9500000000000006,0.44276457683127185,1.2140417453453352,0.8040178854206674,0.0738547467617465
0.9600000000000006,0.46874885701207913,1.1846264979130459,0.7091324964797113,0.0738547467617465
0.9700000000000006,0.4380951721506839,1.2220104586588176,0.7961329128161942,0.08828428156832703
0.9800000000000006,0.4628845947796282,1.2402681027594569,0.6823867201440577,0.08828428156832703
0.9900000000000007,0.44820631595803456,1.2150552091401423,0.7964714001339717,0.08982214897578933
1.0000000000000007,0.3983635154181475,1.3239285284707063,0.7085109839269257,0.08982214897578933
1.0100000000000007,0.49002473658631474,1.1763288194407886,0.7947738481977384,0.04043466369613863
1.0200000000000007,0.4309645918063977,1.2390625787719856,0.7099553849549212,0.04043466369613863
1.0300000000000007,0.3654745348322829,1.3036310638145145,0.8002945536278542,0.0886945210251064
1.0400000000000007,0.49728436869025944,1.1152010007709512,0.7014578223545748,0.0886945210251064
1.0500000000000007,0.5188277895161785,1.1533497583680412,0.8024660336424191,0.07112060478161508
1.0600000000000007,0.39294685053232825,1.2546054939274875,0.7114332871070168,0.07112060478161508
1.0700000000000007,0.3461778011574884,1.3284022179158872,0.8058340179511444,0.09638729608530006
1.0800000000000007,0.3987967424792021,1.3284906392623927,0.716516104290567,0.09638729608530006
1.0900000000000007,0.41121097021803993,1.2665509173747107,0.7934975135581547,0.1610602603912164
1.1000000000000008,0.3478229317243764,1.3105832342295307,0.7109834252897609,0.1610602603912164
1.1100000000000008,0.4644178899439627,1.2160835768723781,0.7965377559222547,0.08851721711489374
1.1200000000000008,0.39609979365749737,1.277750877178803,0.6907886867225745,0.08851721711489374
1.1300000000000008,0.45028913212433713,1.2325773428292586,0.8023589663298003,0.05688063107034751
1.1400000000000008,0.3969153260109319,1.3345148633625294,0.7034241400263471,0.05688063107034751
1.1500000000000008,0.40271190059700823,1.2824393253225512,0.7920525915812524,0.1557146723608366
1.1600000000000008,0.3144889973311429,1.4342605950058438,0.7067120571710843,0.1557146723608366
1.1700000000000008,0.4059660849323283,1.2815989606984224,0.7949131446087984,0.0767319337041352
1.1800000000000008,0.48741521485313666,1.2300349614277835,0.7105591796947824,0.0767319337041352
1.1900000000000008,0.41803081297051675,1.2718349441833534,0.7932505877827147,0.05684679663684951
1.2000000000000008,0.4158441399371501,1.3065751968921013,0.7038313904363421,0.05684679663684951
1.2100000000000009,0.4239703007292891,1.2680329898718383,0.7912991549790549,0.054071833535422976
1.2200000000000009,0.3910037091241939,1.3690494959695412,0.7115155804462145,0.054071833535422976
1.2300000000000009,0.4473309054386438,1.246672358474615,0.7906582245760235,0.06494572388006836
1.2400000000000009,0.3870237562665767,1.3339287307771244,0.7118388329092586,0.06494572388006836
1.2500000000000009,0.40102123011772084,1.2948987620918424,0.7914761823713191,0.06043298295321342
1.260000000000001,0.3692459751108095,1.3135298613925603,0.7110665435426273,0.06043298295321342
1.270000000000001,0.38869359803912074,1.3091419262868982,0.800488763542341,0.13582625147644375
1.280000000000001,0.37716909466272935,1.3157160714739307,0.7031294534314,0.13582625147644375
1.290000000000001,0.31800040502735155,1.381706302465422,0.7874009614330629,0.05428578534227242
1.300000000000001,0.3714745700443733,1.3392075304855457,0.7109128723465156,0.05428578534227242
1.310000000000001,0.33675696306693687,1.3649141303972199,0.7946059897630812,0.06730809512560898
1.320000000000001,0.443318459424062,1.2276581623626242,0.7090845660623173,0.06730809512560898
1.330000000000001,0.31177138126154275,1.3917231770126914,0.7893240754280815,0.0431623235152393
1.340000000000001,0.3981581599623927,1.3094063949500088,0.7090657704011423,0.0431623235152393
1.350000000000001,0.4027921733469624,1.3026005953424589,0.7863565273434935,0.08188417442962066
1.360000000000001,0.44331670188092254,1.2616506033551187,0.7193351468876129,0.08188417442962066
1.370000000000001,0.35625627883825606,1.3505708755213024,0.7935242785502891,0.06426040499921959
1.380000000000001,0.42047354347263843,1.2618122323991998,0.7033962075668918,0.06426040499921959
1.390000000000001,0.37233871601867696,1.3360787872118536,0.7907229005058185,0.07766896570244752
1.400000000000001,0.35003828861510966,1.3418504161228793,0.7230726147153865,0.07766896570244752
1.410000000000001,0.40591409746501955,1.3039082182873738,0.7930133737454923,0.04667294748360705
1.420000000000001,0.3900640251001697,1.3553208036983615,0.718263966543379,0.04667294748360705
1.430000000000001,0.41923202125739084,1.2917473243615978,0.7927402194772004,0.03396354468225393
1.440000000000001,0.2906374935244135,1.43400502425148,0.7176452960375219,0.03396354468225393
1.450000000000001,0.4372744990841051,1.2746949671109622,0.7887547528359853,0.094244321200373
1.460000000000001,0.38382170472548893,1.2548845369149477,0.7261182688565584,0.094244321200373
1.470000000000001,0.3653555981480915,1.3475272468783208,0.7936228715648801,0.040224734264230365
1.480000000000001,0.3023116972143162,1.4911429330323631,0.7147640657028761,0.040224734264230365
1.490000000000001,0.28674772883133093,1.4271844785859762,0.7929244582908512,0.09250893382714895
1.500000000000001,0.4038074931925973,1.2950528342588694,0.7188072972319202,0.09250893382714895
1.5100000000000011,0.35808433434185716,1.3571731623981647,0.7952399892204763,0.0922857663840039
1.5200000000000011,0.3815974171799012,1.3696962905714245,0.711168467332864,0.0922857663840039
1.5300000000000011,0.47916834657093244,1.2371270037488977,0.7909913217960355,0.036103443852022035
1.5400000000000011,0.264150755180577,1.4836549329490154,0.7259458642142175,0.036103443852022035
1.5500000000000012,0.36504533662796085,1.3517530107252518,0.7922047245367964,0.04873038273455762
1.5600000000000012,0.3032534916740535,1.4793406859379652,0.7195274152682949,0.04873038273455762
1.5700000000000012,0.3954424083434695,1.322268342542458,0.790778355404174,0.07595038307779353
1.5800000000000012,0.4173819894483498,1.2702284631239014,0.7283910077548754,0.07595038307779353
1.5900000000000012,0.374553831146257,1.3437874754507795,0.7878749444236445,0.09331032854311941
1.6000000000000012,0.27690804102612454,1.4147180865544962,0.7374982676174915,0.09331032854311941
1.6100000000000012,0.4178025113688727,1.3012161512605287,0.7872850404108266,0.09949617599654541
1.6200000000000012,0.3758384280730239,1.3750866335138974,0.7129462891284796,0.09949617599654541
1.6300000000000012,0.4269370707661374,1.292530629379975,0.7864509928107287,0.10181326708856982
1.6400000000000012,0.28591587147803144,1.5263144118781078,0.7189810878984862,0.10181326708856982
1.6500000000000012,0.2855624802169746,1.4342642769825804,0.7835717540430194,0.07818691448285635
1.6600000000000013,0.2830095660821201,1.4137148136796323,0.7199941150527956,0.07818691448285635
1.6700000000000013,0.35883175495660125,1.3617744511511214,0.7879855750738309,0.18232076504279013
1.6800000000000013,0.3552337712398669,1.3994124655207107,0.7257674115470452,0.18232076504279013
1.6900000000000013,0.3298095537350653,1.3913166993353254,0.7940328308202588,0.09660770001759626
1.7000000000000013,0.38903457839309885,1.2707473300907952,0.72647580662685,0.09660770001759626
1.7100000000000013,0.34663988052573247,1.3750418365202108,0.7985224174460144,0.0763658459685966
1.7200000000000013,0.39073085430875415,1.2657555284245596,0.7332392292902778,0.0763658459685966
1.7300000000000013,0.41869029875375574,1.303469846686574,0.7900748993239687,0.05180190181039808
1.7400000000000013,0.2997974858245766,1.3951565437290183,0.7251446550400864,0.05180190181039808
1.7500000000000013,0.23911187929041827,1.4831032795888823,0.7834357103764057,0.0786287889220686
1.7600000000000013,0.25074081096789774,1.4627383469983908,0.737908688317319,0.0786287889220686
1.7700000000000014,0.32347475626984223,1.3994757811572271,0.7838797086290943,0.09555159085052083
1.7800000000000014,0.45131807448830996,1.2821466335662113,0.7346784760404798,0.09555159085052083
1.7900000000000014,0.35555356878933037,1.3677105125010167,0.7899855164431803,0.058622653842611186
1.8000000000000014,0.3920124000654231,1.2722368965162434,0.7302080227822237,0.058622653842611186
1.8100000000000014,0.334391876350442,1.3890919680243288,0.7853163356596187,0.051789127151914215
1.8200000000000014,0.40578382517106243,1.3425529135907306,0.7273351377314445,0.051789127151914215
1.8300000000000014,0.2541069671972083,1.4696100486467114,0.788135221287842,0.0534162225385836
1.8400000000000014,0.3843980764489404,1.3504156093676678,0.733858824283758,0.0534162225385836
1.8500000000000014,0.37742619208341505,1.3467362393422904,0.7800500518592905,0.13848874473115802
1.8600000000000014,0.3342807758622194,1.4708221522233091,0.7265429234648301,0.13848874473115802
1.8700000000000014,0.3581372577811946,1.3660201185996232,0.7858712677865256,0.07834377034553937
1.8800000000000014,0.3572014987399602,1.3377672867417574,0.7412970431453804,0.07834377034553937
1.8900000000000015,0.31450193468002663,1.4097130296366656,0.7867915238157037,0.15589279524116528
1.9000000000000015,0.27338649989024744,1.3816430010089484,0.7405353315603452,0.15589279524116528
1.9100000000000015,0.2407685391053624,1.4836338788692247,0.7870067196300713,0.038187225575859234
1.9200000000000015,0.29295692837485665,1.4257486693714303,0.7413924907835476,0.038187225575859234
1.9300000000000015,0.44196932332472993,1.282819580903238,0.7812803395045586,0.10828748693849963
1.9400000000000015,0.31895262895171517,1.386075352918779,0.7397676249703633,0.10828748693849963
1.9500000000000015,0.3748053701460499,1.3496552773788602,0.7907625272293005,0.12266852698688561
1.9600000000000015,0.35082602246695116,1.4436779247758214,0.7403858886077778,0.12266852698688561
1.9700000000000015,0.47982656364065795,1.2444446879806468,0.7903621359936223,0.050971087003944704
1.9800000000000015,0.29887532719742416,1.4347125341950053,0.7349791412909767,0.050971087003944704
1.9900000000000015,0.3711965904171953,1.3523723674255792,0.7808235120413852,0.11194888663985939
2.0000000000000013,0.3413789726258476,1.2968162083982508,0.7422416932908529,0.11194888663985939
2.010000000000001,0.32563819881656725,1.3976669737598555,0.7841290127022402,0.03715092415239609
2.020000000000001,0.31417044149666074,1.5214354333933566,0.7305807372383799,0.03715092415239609
2.0300000000000007,0.334911424093053,1.3884839132559827,0.7864582815403005,0.12506565091673993
2.0400000000000005,0.3331189463860012,1.3324713444217284,0.7430883632052143,0.12506565091673993
2.0500000000000003,0.39097975479469027,1.3323478261938204,0.784624023614697,0.07155363528322164
2.06,0.26527303594642065,1.435815803265319,0.7425514917274765,0.07155363528322164
2.07,0.2854133397508633,1.4375503146301907,0.7933206134710805,0.07012201110243024
2.0799999999999996,0.3409854136393469,1.3225312031278245,0.7348796726484988,0.07012201110243024
2.0899999999999994,0.3764653550301248,1.3465446860449104,0.7825320532542281,0.2072669262958827
2.099999999999999,0.30180765312831,1.4201665064847717,0.7363270344198327,0.2072669262958827
2.109999999999999,0.3410302172112969,1.3816682991864695,0.7804584254507598,0.13907141227392975
2.1199999999999988,0.32658347481027084,1.3757513203033203,0.7265684226901921,0.13907141227392975
2.1299999999999986,0.3663596796208032,1.3562336652028386,0.7977118562851792,0.12233928096694932
2.1399999999999983,0.3207698337699606,1.461887146219227,0.7328501321764017,0.12233928096694932
2.149999999999998,0.3135491496058753,1.408738267088777,0.7907745333405143,0.2546209146725458
2.159999999999998,0.33258058101239996,1.4299518132850613,0.7374343155590094,0.2546209146725458
2.1699999999999977,0.3456043758178106,1.3765097969033495,0.7897049813682961,0.11824022891755344
2.1799999999999975,0.35238015346914137,1.386426056320232,0.7388988207962522,0.11824022891755344
2.1899999999999973,0.3711148418774691,1.3506591781973358,0.788838850424856,0.09825844098502637
2.199999999999997,0.3275556370221407,1.39056090437358,0.7327121368842243,0.09825844098502637
2.209999999999997,0.30757084811128016,1.4138904364065894,0.7932676260123861,0.08665142521512155
2.2199999999999966,0.3758652537253635,1.356827458798138,0.7503250718843052,0.08665142521512155
2.2299999999999964,0.2708527522185752,1.4503388579688479,0.7974061737090357,0.07109419431973882
2.239999999999996,0.3648944657593929,1.3311737709988702,0.7443254525127386,0.07109419431973882
2.249999999999996,0.36022222374633095,1.3610580340027152,0.7998038526138552,0.10475027132163284
2.259999999999996,0.34098188236423893,1.388039762438532,0.7365035932841829,0.10475027132163284
2.2699999999999956,0.35055202776127503,1.3701843460042626,0.7852706336457618,0.06446153199190921
2.2799999999999954,0.3296360010844247,1.4074700871131023,0.7405461474841579,0.06446153199190921
2.289999999999995,0.3068594292373304,1.4132517240526656,0.7926082465301056,0.0854392229701066
2.299999999999995,0.29390994018727995,1.4968344074484548,0.7520431295441763,0.0854392229701066
2.3099999999999947,0.32060209072622137,1.399271715508323,0.7843483330975296,0.10112624393702471
2.3199999999999945,0.3800465615268357,1.3351242099664646,0.7477177755770731,0.10112624393702471
2.3299999999999943,0.38249185697536403,1.337064292960921,0.7991765680690981,0.15028150670816137
2.339999999999994,0.26205460171892103,1.4537068250804985,0.7542262612300124,0.15028150670816137
2.349999999999994,0.29109012872445356,1.4278374240764526,0.792982098541787,0.10829373610542344
2.3599999999999937,0.3816502546300574,1.3377615889868417,0.7525432804364691,0.10829373610542344
2.3699999999999934,0.3275227106947586,1.391241367452958,0.7811708867791868,0.05556857432499964
2.3799999999999932,0.4004030599865933,1.3551967806458811,0.7583987019740248,0.05556857432499964
2.389999999999993,0.3097656760024931,1.408570137386184,0.7951362662264573,0.10069987135369818
2.399999999999993,0.37594471140763064,1.4133049696392672,0.7478982303378524,0.10069987135369818
2.4099999999999926,0.24478843805082978,1.4732629808581637,0.7747969332368402,0.10439851543812373
2.4199999999999924,0.23906634579658728,1.4749555898095579,0.7492118517789647,0.10439851543812373
2.429999999999992,0.2562032808832079,1.4618305038770842,0.7861071560714363,0.047851871165657124
2.439999999999992,0.3630760585245141,1.344113476213983,0.7382170658202692,0.047851871165657124
2.4499999999999917,0.27139710524227556,1.4465771037164896,0.7917831696839375,0.06940659046512118
2.4599999999999915,0.3179190892846667,1.3912414376784348,0.756130708570538,0.06940659046512118
2.4699999999999913,0.33186849886230024,1.3857966572909313,0.7857647382073537,0.04260907444965724
2.479999999999991,0.30887505353017497,1.3781686847468952,0.7387790635034672,0.04260907444965724
2.489999999999991,0.33861741782498467,1.3785289723076888,0.7929989517185725,0.24755402562657464
2.4999999999999907,0.2517953992248282,1.3750760330273475,0.7405864387049484,0.24755402562657464
2.5099999999999905,0.33482927607913854,1.3819247935764656,0.7900896363254273,0.12896246021689323
2.5199999999999902,0.3054741026308113,1.4111333763968927,0.7596413905725818,0.12896246021689323
2.52999999999999,0.26921032790259225,1.4471141923646083,0.7880223380780039,0.1532221425046072
2.53999999999999,0.2800200653932208,1.486512128381593,0.7528582620498513,0.1532221425046072
2.5499999999999896,0.42975658180397014,1.2865570385084766,0.7896635110483343,0.11478645611088183
2.5599999999999894,0.29336885931918494,1.313610674757038,0.76175259210456,0.11478645611088183
2.569999999999989,0.29538855916337414,1.4198393667127363,0.7872381509876187,0.11130351308381385
2.579999999999989,0.290171339287963,1.4672847660516928,0.7486700193556486,0.11130351308381385
2.5899999999999888,0.414042474209789,1.300849430131131,0.7927885324101521,0.08756494583798352
2.5999999999999885,0.31010133238504517,1.4400439010862356,0.755211618807282,0.08756494583798352
2.6099999999999883,0.3699992776417559,1.3442236739706455,0.7907939472231424,0.12431036215889431
2.619999999999988,0.4227240501021311,1.3109358095214159,0.7483759473972188,0.12431036215889431
2.629999999999988,0.33004545191185264,1.3834789881717717,0.7966421929657765,0.0806386183258652
2.6399999999999877,0.3436387412961993,1.2570626461305174,0.7538560121573338,0.0806386183258652
2.6499999999999875,0.29477124989013215,1.418309012834393,0.798443811418224,0.21830299326660008
2.6599999999999873,0.35162731681235865,1.4023931662338553,0.7753479451867993,0.21830299326660008
2.669999999999987,0.3262809444565241,1.3863558178074484,0.7928914925363537,0.06727691542051199
2.679999999999987,0.38728377421814175,1.3128101529886047,0.765137923843017,0.06727691542051199
2.6899999999999866,0.292859305549266,1.4191448322824807,0.7932339317212331,0.06400782810519227
2.6999999999999864,0.36000487412498144,1.4208552183331022,0.7754243676553181,0.06400782810519227
2.709999999999986,0.4287493531938851,1.2827734710461178,0.8061957670276984,0.07039965064131448
2.719999999999986,0.2970030332471011,1.3470455451733119,0.7569902890203467,0.07039965064131448
2.7299999999999858,0.17360266819985587,1.537066540752003,0.7940333765730705,0.03815593560056125
2.7399999999999856,0.41137319335936995,1.2798246950035894,0.7592676267121127,0.03815593560056125
2.7499999999999853,0.45256481175379604,1.2583120220247574,0.799453667528693,0.23197346497346988
2.759999999999985,0.37534787784808304,1.3997758673864964,0.7607156714880747,0.23197346497346988
2.769999999999985,0.43989928222636926,1.269917606608662,0.8012751534537075,0.1671809923300757
2.7799999999999847,0.42460713004478734,1.3388545909279894,0.7666136629078263,0.1671809923300757
2.7899999999999845,0.343167450769878,1.3658043222162015,0.7920381714717947,0.2382200117903838
2.7999999999999843,0.3574360593268121,1.3056740771253832,0.760367798736214,0.2382200117903838
2.809999999999984,0.30754976145423346,1.4010073106421617,0.7865264824513664,0.07015429898861922
2.819999999999984,0.3186904732851522,1.374862256416391,0.7550760413927107,0.07015429898861922
2.8299999999999836,0.3862675652096659,1.3218478083229566,0.8019628105455548,0.16738788018755746
2.8399999999999834,0.37195653707404,1.4004382636773092,0.7495474734095728,0.16738788018755746
2.849999999999983,0.261808919261311,1.4457337108771684,0.8064778879275455,0.06136864658025023
2.859999999999983,0.2832394485792686,1.363177065377831,0.760234504518271,0.06136864658025023
2.869999999999983,0.5062700089781346,1.2010274434207941,0.7982152437127727,0.04545252231968576
2.8799999999999826,0.30670880820416546,1.4161352616339962,0.7554551775851958,0.04545252231968576
2.8899999999999824,0.34232444616036173,1.363697166340441,0.7963251770094004,0.14469950110617416
2.899999999999982,0.2966969984662046,1.350880536093582,0.7600417178461936,0.14469950110617416
2.909999999999982,0.3003130823687949,1.405212409076587,0.7973300758224766,0.09988293514649425
2.9199999999999817,0.3618334353654758,1.3712156930045867,0.7609764322376731,0.09988293514649425
2.9299999999999815,0.4053308351021694,1.300076677652604,0.7979045170336941,0.21233972941421034
2.9399999999999813,0.25839207095079575,1.4007970236304594,0.7859044292983082,0.21233972941421034
2.949999999999981,0.34849909792244105,1.356259221036615,0.7962355682688086,0.27235574818925146
2.959999999999981,0.24705459313235983,1.5514680152849887,0.7674320082760859,0.27235574818925146
2.9699999999999807,0.40628168072536547,1.2980993431826984,0.7755391741991972,0.09640885704668424
2.9799999999999804,0.3308171055298611,1.3306797503569912,0.7555341863334004,0.09640885704668424
2.9899999999999802,0.36908487871040063,1.334798424200077,0.787174727171251,0.13936819299020073
2.99999999999998,0.37219888880346286,1.3782587931142407,0.7679857402342829,0.13936819299020073
3.00999999999998,0.4243824454722539,1.2788862914211834,0.8004866089641631,0.11561184340607045
3.0199999999999796,0.35045654259839154,1.3950420956942082,0.7621908274912473,0.11561184340607045
3.0299999999999794,0.46352898460679287,1.2387205682800413,0.7826273261915692,0.06746276429359252
3.039999999999979,0.3575184110856007,1.3284244119096749,0.7732778356612754,0.06746276429359252
3.049999999999979,0.36002092862273244,1.341287567741463,0.8138474802989002,0.14843614074696648
3.0599999999999787,0.3473279667228778,1.3270782202551863,0.7680414241167702,0.14843614074696648
3.0699999999999785,0.5152746593527204,1.1855815906168277,0.8123088893929089,0.10582723169112965
3.0799999999999783,0.4441324345675965,1.241599996237858,0.7718068555763931,0.10582723169112965
3.089999999999978,0.3867335205113922,1.3128998317674136,0.7939507867198329,0.21611289677572718
3.099999999999978,0.29217680079737984,1.438990103582774,0.7661011015375477,0.21611289677572718
3.1099999999999777,0.3917923832326931,1.3073237950804764,0.8049140367746953,0.14507316009532642
3.1199999999999775,0.3580916703135559,1.3294211417767599,0.784710802445371,0.14507316009532642
3.1299999999999772,0.34960901844785097,1.3487300393795323,0.7942981293439172,0.12261617054379081
3.139999999999977,0.3973286255243723,1.4525956326534226,0.7764071709958336,0.12261617054379081
3.149999999999977,0.3689608066768764,1.3292780885708562,0.8078011994691394,0.12585529610709764
3.1599999999999766,0.3618506441809282,1.347882398049778,0.7672702143526509,0.12585529610709764
3.1699999999999764,0.4107738411769127,1.2870575134791387,0.7943422974414384,0.15129467510161917
3.179999999999976,0.3447004486393881,1.3774041836341269,0.7787286044634211,0.15129467510161917
3.189999999999976,0.33679096997246627,1.3603904903652522,0.812185549028873,0.2379505839164259
3.1999999999999758,0.3205445808295907,1.4227362867054105,0.7606996145235907,0.2379505839164259
3.2099999999999755,0.3653970121899491,1.3313052682036761,0.8160489961302895,0.15464636562016076
3.2199999999999753,0.26880581445082247,1.345178178118868,0.7818597721523859,0.15464636562016076
3.229999999999975,0.35667428825593006,1.3399302512155953,0.8087248381145616,0.13346756920523267
3.239999999999975,0.4708857334693336,1.2493730791956703,0.765535043315652,0.13346756920523267
3.2499999999999747,0.3587729434402062,1.33753332823416,0.8034848018714126,0.24723625382790768
3.2599999999999745,0.36269766650599033,1.3811223521771985,0.7656671171192393,0.24723625382790768
3.2699999999999743,0.32574773287001424,1.3702482244037126,0.7915783888421278,0.17434485433045735
3.279999999999974,0.33998093911888433,1.3762744830487912,0.774510069828236,0.17434485433045735
3.289999999999974,0.30395235641152135,1.391867534829845,0.7993955382344634,0.14631705983208604
3.2999999999999736,0.34747617136627645,1.3437173311662423,0.7796780454542332,0.14631705983208604
3.3099999999999734,0.4831236238934726,1.212653006736367,0.8103899768147645,0.2525366550187308
3.319999999999973,0.4664775244831696,1.110420322988693,0.7852177253931322,0.2525366550187308
3.329999999999973,0.3460265844231745,1.3488193208709582,0.8095491062716986,0.1432479528716591
3.3399999999999728,0.39748596350653403,1.3500424149619112,0.7812587194739765,0.1432479528716591
3.3499999999999726,0.42707279233336715,1.2674198931864198,0.7990419973244898,0.24731127211661713
3.3599999999999723,0.3506341046319241,1.3658738227454101,0.7951108397351733,0.24731127211661713
3.369999999999972,0.35450307002265397,1.3392998586377336,0.80138591003032,0.25382657424107347
3.379999999999972,0.3438563741700871,1.4997023891046315,0.7882873249597999,0.25382657424107347
3.3899999999999717,0.33083865437485105,1.3626373881348808,0.7962527838419545,0.14079566635961632
3.3999999999999715,0.4672958548157646,1.335637524559876,0.7690324382846567,0.14079566635961632
3.4099999999999713,0.4345838059312966,1.2585810217664863,0.8052451487582981,0.16751803193725595
3.419999999999971,0.38663224897910575,1.3316135244334406,0.7794717442458527,0.16751803193725595
3.429999999999971,0.4940175095952621,1.1984425621003636,0.7934820937482957,0.21242845410368086
3.4399999999999706,0.3661194788715081,1.2825026942093816,0.7708660947619839,0.21242845410368086
3.4499999999999704,0.46370375889090953,1.2279759010150282,0.8032919749394761,0.1188220392154001
3.45999999999997,0.3839140048864861,1.3544257092064687,0.7871624941033915,0.1188220392154001
3.46999999999997,0.31747829585706244,1.3737957167676629,0.810352277298672,0.07936397210877023
3.47999999999997,0.3403306376138378,1.366950065176057,0.7667275555581043,0.07936397210877023
3.4899999999999696,0.3516875514792175,1.339190639472641,0.8173192199825521,0.21385836362809246
3.4999999999999694,0.37167252126245104,1.3314473341680593,0.785586214454262,0.21385836362809246
3.509999999999969,0.3147677000166739,1.3757009738353974,0.7850585628892442,0.0758689681868385
3.519999999999969,0.361589666083717,1.368444453731434,0.7916969480553234,0.0758689681868385
3.5299999999999687,0.3825705664813455,1.3076869619528932,0.797147172935191,0.16071095171929478
3.5399999999999685,0.34663493568704146,1.3137487099876102,0.7851339416987613,0.16071095171929478
3.5499999999999683,0.36640372234370155,1.3235437443057012,0.8150217988725579,0.15166652898702587
3.559999999999968,0.561769838520075,1.1711286944144996,0.7766233386079492,0.15166652898702587
3.569999999999968,0.3623476425308105,1.3273489606965758,0.8123470966353353,0.3362133789414501
3.5799999999999677,0.3169398633242596,1.3048212275609834,0.7948809486576852,0.3362133789414501
3.5899999999999674,0.3318603611895101,1.3575007979940077,0.7897159340222353,0.1714371673954636
3.5999999999999672,0.32789266358431596,1.4105646592501437,0.7926073283845113,0.1714371673954636
3.609999999999967,0.5535520496859458,1.1356743451004778,0.8035322329967858,0.16607384781336365
3.619999999999967,0.45851194197324296,1.158905013354199,0.7932810666243327,0.16607384781336365
3.6299999999999666,0.3991252408895669,1.2891636018253743,0.8040849873116188,0.19612030675814843
3.6399999999999664,0.30739635154088585,1.4411869220068072,0.7915281645565335,0.19612030675814843
3.649999999999966,0.38566010297551906,1.3021905366000652,0.7993508265575632,0.11707171576869894
3.659999999999966,0.47208318806115424,1.2620075036465743,0.7897034567645934,0.11707171576869894
3.6699999999999657,0.38885051994366954,1.2987266876089354,0.8228141888184893,0.16588278297714462
3.6799999999999655,0.40436971224610974,1.3100381498749727,0.773746945032071,0.16588278297714462
3.6899999999999653,0.3520409184287297,1.335293198681633,0.8165203121486758,0.21105770471949095
3.699999999999965,0.5160242921437688,1.062789737317479,0.7836562494702483,0.21105770471949095
3.709999999999965,0.3963116086863506,1.2907872968204523,0.8104147644418488,0.26326825646570706
3.7199999999999647,0.505790899116241,1.230406400332103,0.7927758085530049,0.26326825646570706
3.7299999999999645,0.37488849489877824,1.311857736852719,0.7995790668711628,0.2459931465448956
3.7399999999999642,0.42597092758147326,1.386881380646228,0.7851988619452349,0.2459931465448956
3.749999999999964,0.4097913821097694,1.276591438875296,0.8086296079277041,0.175067354773384
3.759999999999964,0.36938263503183644,1.2669634371139333,0.7971006899835541,0.175067354773384
3.7699999999999636,0.5574327803471372,1.1286984605020227,0.8159420130300904,0.13407736012530608
3.7799999999999634,0.37051144012185144,1.3849680152675155,0.7832176569814696,0.13407736012530608
3.789999999999963,0.377301988897951,1.3081348335942025,0.8089981012361787,0.23777501374284923
3.799999999999963,0.31263738691006804,1.494323133836514,0.7987735793856986,0.23777501374284923
3.8099999999999627,0.3426517252342534,1.3426996946042369,0.8021796396022363,0.13670396107535185
3.8199999999999625,0.32027485761002633,1.4409437445817335,0.8110229859024872,0.13670396107535185
3.8299999999999623,0.4924116693104842,1.1927014712494564,0.8184547550244337,0.16910440070505153
3.839999999999962,0.3917783493460503,1.2468197717784792,0.7891229696202697,0.16910440070505153
3.849999999999962,0.4077626140800216,1.2770580581872506,0.8118487874434007,0.13886120710891275
3.8599999999999617,0.3941827395971724,1.2437285160658114,0.7998939307278629,0.13886120710891275
3.8699999999999615,0.4180226696727812,1.2663516763700406,0.8243442930143778,0.25208081226597984
3.8799999999999613,0.3677439098094898,1.2647146599882995,0.7854047266853388,0.25208081226597984
3.889999999999961,0.4750922984887075,1.2091603165372842,0.8014401513626481,0.2556232432664586
3.899999999999961,0.3813733589531333,1.2210233506838297,0.7925798496435913,0.2556232432664586
3.9099999999999606,0.235230716719095,1.448531056100626,0.8311252688572657,0.11377718636403493
3.9199999999999604,0.3476433137166625,1.3920955214419906,0.7956351241316056,0.11377718636403493
3.92999999999996,0.3667041017070376,1.3172242905075444,0.8062446555982798,0.18164777268076948
3.93999999999996,0.3990960116228538,1.2549792602443213,0.7972009018226912,0.18164777268076948
3.9499999999999598,0.371262580448157,1.3123288007545097,0.8138637456986209,0.20294296048572105
3.9599999999999596,0.5569877454490927,1.204508863102445,0.7924224168765436,0.20294296048572105
3.9699999999999593,0.4592326383868386,1.2242173028901788,0.8046074901005891,0.26025149693957994
3.979999999999959,0.3934428666895835,1.324674534308154,0.7769460843904095,0.26025149693957994
3.989999999999959,0.49394116686487954,1.1889362098774205,0.8295504658214016,0.15851498119241192
3.9999999999999587,0.48410176730277954,1.191451658721789,0.7863433614772244,0.15851498119241192
4.009999999999959,0.2537452996557551,1.4287360746059612,0.8042137855004508,0.08067944105639133
4.019999999999959,0.4311284506344255,1.332726751981729,0.7973165729606272,0.08067944105639133
4.0299999999999585,0.4779297180898115,1.2047518520255975,0.8205019296203327,0.15210983492391947
4.039999999999958,0.43572645455713505,1.2588046818812288,0.8021770188115686,0.15210983492391947
4.049999999999958,0.5021829564761942,1.1800742780044011,0.8101920846325628,0.2601521807239699
4.059999999999958,0.533119076711659,1.1738168368386737,0.7840318273155537,0.2601521807239699
4.069999999999958,0.4064049431935956,1.2753310894105616,0.8078573761425389,0.17069715516314674
4.079999999999957,0.4364428434396917,1.2258505332277676,0.7927327502509547,0.17069715516314674
4.089999999999957,0.33182777938109215,1.3495453380948401,0.8152263059762703,0.2244035093334255
4.099999999999957,0.37929587073972904,1.3369041724414412,0.8084949931261071,0.2244035093334255
4.109999999999957,0.402548680008089,1.2785453032262013,0.8211480242139194,0.2781955048335495
4.119999999999957,0.45754208473932134,1.2340294905142692,0.7969033523958671,0.2781955048335495
4.129999999999956,0.515046012803502,1.1658781564594243,0.8145500543962685,0.09332903726208581
4.139999999999956,0.4855198634139176,1.1787303577157098,0.7781539790620827,0.09332903726208581
4.149999999999956,0.44927529415229095,1.2312456324502647,0.8233859662548976,0.17169506079431995
4.159999999999956,0.5842185149534292,1.161611079455614,0.792579315864816,0.17169506079431995
4.1699999999999555,0.41948436919866594,1.2610620520776872,0.8144189235331283,0.18366229270971096
4.179999999999955,0.44891037033103176,1.2492729170671804,0.7862846540656576,0.18366229270971096
4.189999999999955,0.43326415186512357,1.246980413395102,0.8261090130777019,0.32095552504334945
4.199999999999955,0.45767174196299243,1.2539177808555642,0.7957279626327204,0.32095552504334945
4.209999999999955,0.5281179782142618,1.1517835114510633,0.8042435799242302,0.05029540672509567
4.2199999999999545,0.5264439494248669,1.2327796244293974,0.806752106408424,0.05029540672509567
4.229999999999954,0.43542239097234414,1.243988258264026,0.8274573881710515,0.26550782054913524
4.239999999999954,0.3645922263356699,1.3267730430310944,0.7900969748115116,0.26550782054913524
4.249999999999954,0.44538608979492045,1.2336866538520392,0.8114817513087597,0.14768400624968175
4.259999999999954,0.39813319377561796,1.2960076349390914,0.7909392852377826,0.14768400624968175
4.269999999999953,0.46294151723503185,1.2159767527289589,0.8353830096061879,0.4098212619500055
4.279999999999953,0.45439413749768065,1.1374506008900416,0.8074660264119334,0.4098212619500055
4.289999999999953,0.41729979159067837,1.2615789900077707,0.8114768013697212,0.16721195992774174
4.299999999999953,0.5316248011195983,1.1855294697202994,0.8121116955730754,0.16721195992774174
4.3099999999999525,0.4002857832558524,1.2787312497484313,0.8074687850752366,0.24634364600127778
4.319999999999952,0.5739760143332748,1.0919173380229956,0.8109893019434044,0.24634364600127778
4.329999999999952,0.40097416601743935,1.2777765202658473,0.8271006335542611,0.2379037339624767
4.339999999999952,0.43802943353550666,1.2343937282826345,0.8039111079286108,0.2379037339624767
4.349999999999952,0.27716689559496344,1.401905400437545,0.8213330721956335,0.18145558710391704
4.3599999999999515,0.398406320442577,1.3754992872415293,0.7977785117533732,0.18145558710391704
4.369999999999951,0.5048434203316583,1.1743756004284829,0.8016681272108925,0.17082367280211136
4.379999999999951,0.45024608001304484,1.2389735570235954,0.8162914131392275,0.17082367280211136
4.389999999999951,0.5042375372509296,1.1746501306926813,0.8233652859048304,0.16715195510173667
4.399999999999951,0.47772370121571006,1.133100234025923,0.8137775017031689,0.16715195510173667
4.40999999999995,0.4380011399522661,1.240761036909028,0.8218978737582482,0.19263758416866014
4.41999999999995,0.47958133373665374,1.1101864433290856,0.7976222941898362,0.19263758416866014
4.42999999999995,0.4025492571210128,1.2761296077326199,0.8192126918314816,0.33737380979471004
4.43999999999995,0.3711837402867878,1.2752820715568007,0.7882191143735382,0.33737380979471004
4.4499999999999496,0.3966412870901689,1.2819181432955542,0.811327575430888,0.15651219893376395
4.459999999999949,0.5948701467072197,1.145467165910837,0.8048009540307784,0.15651219893376395
4.469999999999949,0.48664159252639355,1.1916958018688226,0.8145882683820467,0.2728275899985314
4.479999999999949,0.6026200642766362,1.046939529710782,0.8031140808844447,0.2728275899985314
4.489999999999949,0.37035353007758703,1.307624084975569,0.8108699510257575,0.16349806679280515
4.4999999999999485,0.5674925214022207,1.191732115296594,0.8015025591436664,0.16349806679280515
4.509999999999948,0.501982129758689,1.175853075322887,0.8207055128014221,0.36453096117661155
4.519999999999948,0.32562892604882326,1.3156359308430634,0.8160101436416046,0.36453096117661155
4.529999999999948,0.5159503288712921,1.1616464806791447,0.8253217648257817,0.16136767332892304
4.539999999999948,0.3878897326815788,1.3561216187410565,0.7904950719487865,0.16136767332892304
4.549999999999947,0.4559768960407159,1.221540868253566,0.8278162151285287,0.22289263186226632
4.559999999999947,0.5402004865346508,1.0521898161831038,0.8085090591842093,0.22289263186226632
4.569999999999947,0.5273775915714574,1.1498486639755363,0.8240764672175743,0.15331287016155057
4.579999999999947,0.3772339745255329,1.27258901199935,0.8185511437661923,0.15331287016155057
4.589999999999947,0.570845193285854,1.1060873467371075,0.8289688723083128,0.3289190042462527
4.599999999999946,0.5729890442313837,1.064193964095532,0.8017195490023564,0.3289190042462527
4.609999999999946,0.4778362704559367,1.1989085542484743,0.8024274411551778,0.16974431019164313
4.619999999999946,0.4661845897260918,1.1661063501898359,0.8064993458490606,0.16974431019164313
4.629999999999946,0.5675191396175929,1.1090960770537133,0.8206251257674754,0.33482231702836185
4.6399999999999455,0.4765336370797509,1.2037834217408463,0.8114839952193688,0.33482231702836185
4.649999999999945,0.5712542126742909,1.1051585070706083,0.8043742748583393,0.344685672490883
4.659999999999945,0.4832148319046568,1.2312695494890114,0.7995950824624417,0.344685672490883
4.669999999999945,0.43742272947940686,1.2388860068220713,0.822209733925006,0.43316241222897106
4.679999999999945,0.5269422464883313,0.9994978366601242,0.7974908392844106,0.43316241222897106
4.689999999999944,0.48312666633241286,1.1928839139101832,0.8117813410366478,0.19812175471339905
4.699999999999944,0.5496300502273275,1.215116759557484,0.8188752178416097,0.19812175471339905
4.709999999999944,0.5691898120060699,1.1067407422242976,0.8251813556526385,0.29319876398726935
4.719999999999944,0.3433615228830832,1.3039000694733454,0.8054530504401687,0.29319876398726935
4.729999999999944,0.4909642235128794,1.1847584257555417,0.837629822070652,0.3333544961363677
4.739999999999943,0.5194519787452693,1.1890956135226014,0.8263601576090092,0.3333544961363677
4.749999999999943,0.5946739528445171,1.0808064214924062,0.8300947573504917,0.2657956994214496
4.759999999999943,0.4216750628411409,1.2434397668061594,0.8153098578502519,0.2657956994214496
4.769999999999943,0.5535438886196262,1.1214607171473805,0.834473829270259,0.20645184707726286
4.7799999999999425,0.5748776217546755,1.1075944186187237,0.8151531963086888,0.20645184707726286
4.789999999999942,0.5954928725995228,1.0794896639787948,0.8406004708271491,0.1602284732021225
4.799999999999942,0.4877286356781457,1.1731632061519486,0.8100279174098344,0.1602284732021225
4.809999999999942,0.5053481400319383,1.169290497536792,0.8256236097536412,0.31789345044991074
4.819999999999942,0.4058620988976049,1.3489714411981955,0.8117174054028723,0.31789345044991074
4.8299999999999415,0.4690825292660771,1.2052107011478181,0.8237405525634044,0.14880631541608355
4.839999999999941,0.4614486049804749,1.0807645256158378,0.8086119662982655,0.14880631541608355
4.849999999999941,0.4807027992416625,1.1938252014403865,0.825620897227042,0.3010890722325351
4.859999999999941,0.5029418487031456,1.123286622767223,0.8053946856017323,0.3010890722325351
4.869999999999941,0.6054507833269539,1.0689171931049999,0.822201021893803,0.2365712815219121
4.87999999999994,0.469935298588419,1.2721995313528967,0.8131792583727976,0.2365712815219121
4.88999999999994,0.5549274362195529,1.11940092587619,0.8108543792294978,0.266106161735142
4.89999999999994,0.3735296633514079,1.303897594184418,0.8045465936032623,0.266106161735142
4.90999999999994,0.6202252566297372,1.0537478593902683,0.8180904421069526,0.2091377176612303
4.9199999999999395,0.4209401185940245,1.3591650752131192,0.8198003849122761,0.2091377176612303
4.929999999999939,0.5608386277157094,1.1128201184094815,0.8122211374116532,0.4254236580622689
4.939999999999939,0.49697393077225344,1.1365792630272717,0.8244827000885928,0.4254236580622689
4.949999999999939,0.3911571886347932,1.2821961894444,0.8171304786419179,0.3250327437397681
4.959999999999939,0.5365446790709437,1.2436200796226586,0.8180019224169547,0.3250327437397681
4.9699999999999385,0.49197101417580164,1.181349224184418,0.8355416995282987,0.2683540902348006
4.979999999999938,0.5933227039136332,1.11955508772514,0.8079764898543794,0.2683540902348006
4.989999999999938,0.45481906667352695,1.2181018431096637,0.8288634503438971,0.24435706501189047
4.999999999999938,0.4172776926297977,1.2248728819561991,0.8105463591448199,0.24435706501189047
5.009999999999938,0.5232981200090926,1.1494699033672724,0.8281098129171083,0.10722218236432565
5.019999999999937,0.5768945696506984,1.2046475497421112,0.8009491401353972,0.10722218236432565
5.029999999999937,0.5053205662019391,1.1671082597437288,0.8279100070907256,0.20677712726093783
5.039999999999937,0.5678674406153315,1.1928450126002765,0.8179332617866512,0.20677712726093783
5.049999999999937,0.48346765121039825,1.1886339907093064,0.8221562829198635,0.16183370123393404
5.0599999999999365,0.3885214920354355,1.382581592279574,0.8133070184383157,0.16183370123393404
5.069999999999936,0.5665783545564216,1.105600719805417,0.8365050893661263,0.3450077048594153
5.079999999999936,0.6815904840545649,0.9902186396825172,0.8144491306155365,0.3450077048594153
5.089999999999936,0.5298549595770424,1.1422789387506793,0.8376784643729208,0.3259552129492758
5.099999999999936,0.5922144741167529,1.1748001405797026,0.8317194317242789,0.3259552129492758
5.1099999999999355,0.5287780188484716,1.143137938958233,0.8196374770665648,0.2129486761770682
5.119999999999935,0.43752685765415544,1.2884465931541598,0.8041339553349149,0.2129486761770682
5.129999999999935,0.6177933600843595,1.053974939924598,0.8221901869163947,0.2705938109271798
5.139999999999935,0.5725013584980768,1.1877164359459562,0.8160123745684217,0.2705938109271798
5.149999999999935,0.4881094051353025,1.1833261284691095,0.8361314630838567,0.2720924444492157
5.159999999999934,0.5901980742514035,1.0758669173074575,0.8140900557009617,0.2720924444492157
5.169999999999934,0.2821290945343069,1.3892227024915822,0.8254811538538369,0.07673445848898025
5.179999999999934,0.4798246773154542,1.1960360069206293,0.8106041224020012,0.07673445848898025
5.189999999999934,0.47401484069229377,1.1973308705774581,0.8285040325259679,0.1181578908280736
5.199999999999934,0.6167609932029643,1.1839075874502056,0.817622782940832,0.1181578908280736
5.209999999999933,0.5104159692454546,1.1607565499610422,0.8360857122209033,0.2779090132150189
5.219999999999933,0.39113260912975384,1.2850413267573946,0.8264314894673163,0.2779090132150189
5.229999999999933,0.4326449077999775,1.2383925128499338,0.8318621274643917,0.27061284712951206
5.239999999999933,0.35337414007480084,1.4356221758313696,0.8090817198916072,0.27061284712951206
5.2499999999999325,0.5076035022969435,1.1631661899979715,0.8273119233662577,0.22482472267772824
5.259999999999932,0.4388877684515625,1.3102338172552737,0.829504467105877,0.22482472267772824
5.269999999999932,0.48843864157104955,1.1825210493625025,0.8266926945949283,0.13356698598564468
5.279999999999932,0.5388249510063198,1.0880452285830289,0.8336498864664696,0.13356698598564468
5.289999999999932,0.6694777009892061,1.0012772169198274,0.8151513974593884,0.28943393325258243
5.299999999999931,0.44670313447147453,1.2367471052963883,0.8290731415354492,0.28943393325258243
5.309999999999931,0.4306169387335581,1.240016842027778,0.8408867522364593,0.11790131295819577
5.319999999999931,0.46664986966692573,1.1787398571388068,0.8228157484180363,0.11790131295819577
5.329999999999931,0.5080152726144774,1.1625694995268474,0.8435406395150692,0.09274929418472307
5.339999999999931,0.54018506460185,1.0585067725048956,0.8251423498628419,0.09274929418472307
5.34999999999993,0.3074047265326077,1.363277644728499,0.8257720644492285,0.17021203796693332
5.35999999999993,0.5101816784795187,1.1986273591602616,0.8275370208382015,0.17021203796693332
5.36999999999993,0.5694070842565553,1.100758529410341,0.8261529877248777,0.21493215781259495
5.37999999999993,0.5184366862430011,1.2456111555137417,0.8239062394623045,0.21493215781259495
5.3899999999999295,0.6660015205176956,1.0042805547336178,0.8364879139343551,0.1340729883488002
5.399999999999929,0.4928432604617468,1.3147046604903125,0.850024743859715,0.1340729883488002
5.409999999999929,0.634697536400143,1.0354444131672047,0.8337526753431151,0.20609201326028787
5.419999999999929,0.5640485472877999,1.1578549486972731,0.8155929266631826,0.20609201326028787
5.429999999999929,0.501238603669466,1.1685115305869513,0.8303932198043692,0.2529670640644689
5.4399999999999284,0.5390233545413289,1.1855628978851827,0.8393239403902757,0.2529670640644689
5.449999999999928,0.48065507998614265,1.1888632147042895,0.8316379705299093,0.3316283086519731
5.459999999999928,0.5689137436888558,1.1549818103594358,0.8169897711036279,0.3316283086519731
5.469999999999928,0.5101206126558707,1.1593049505174227,0.8268980893452469,0.41033687213466685
5.479999999999928,0.5383815242796784,1.0220247981135844,0.8333030018882088,0.41033687213466685
5.489999999999927,0.6804822539312131,0.9888083411048187,0.8336344366148858,0.06962558169943449
5.499999999999927,0.5029243289089428,1.2275624387594442,0.8228215878368633,0.06962558169943449
5.509999999999927,0.46069114474850537,1.2085575853177124,0.8241419866473838,0.41183268855693134
5.519999999999927,0.5120510812148786,1.2035056465135234,0.8177970931262712,0.41183268855693134
5.5299999999999265,0.5664681936074094,1.1024690110508768,0.8363428020063834,0.4709684502100873
5.539999999999926,0.5025312568104678,1.1623162440452008,0.8180777648155452,0.4709684502100873
5.549999999999926,0.4447341091644484,1.223982411117749,0.8235637578722104,0.22235017769111343
5.559999999999926,0.4648464253882464,1.1908185847416628,0.8371751492109503,0.22235017769111343
5.569999999999926,0.5241704977363864,1.1443578726799948,0.8344992851662018,0.20970311617703588
5.5799999999999255,0.5139082063836587,1.061698683522521,0.8253031561867565,0.20970311617703588
5.589999999999925,0.4890476032525564,1.1793754263694187,0.833162187810681,0.2762089899660075
5.599999999999925,0.46385254626714856,1.3230604504501222,0.834230826653351,0.2762089899660075
5.609999999999925,0.5227145517967671,1.1458392549174505,0.8345990235019262,0.2402190263064426
5.619999999999925,0.5072540580836804,1.2867582172035263,0.8438703035426446,0.2402190263064426
5.629999999999924,0.5607031514506503,1.1079867754591612,0.8335526199420821,0.24524878565406577
5.639999999999924,0.5812610654547191,1.127846607174124,0.8404154791907978,0.24524878565406577
5.649999999999924,0.48416312602453104,1.1845161649318945,0.8144940060386751,0.24151260948229006
5.659999999999924,0.4895136578019247,1.1821240239713307,0.822814352764296,0.24151260948229006
5.6699999999999235,0.7106197360722597,0.9580241936218344,0.8308091698230478,0.16753991666465312
5.679999999999923,0.5651438986816244,1.0292130578732448,0.8315172522955885,0.16753991666465312
5.689999999999923,0.6705808306303008,0.9982373133448015,0.8240094865532746,0.16577990571250717
5.699999999999923,0.6323052458501321,1.0664016120315114,0.8395993889061729,0.16577990571250717
5.709999999999923,0.4993182537753983,1.169613809782542,0.8368445150123618,0.26902944359715086
5.7199999999999225,0.5170412760973478,1.1041760953249988,0.8144735927403711,0.26902944359715086
5.729999999999922,0.6197480219785041,1.0490569039807096,0.8340663596776827,0.25229027677110155
5.739999999999922,0.5957296159532606,1.183757499441695,0.8416689422081787,0.25229027677110155
5.749999999999922,0.5002662376641573,1.1682022058991581,0.837413436094697,0.25317559861742256
5.759999999999922,0.5873042391049956,1.2083052652397264,0.8412444511638135,0.25317559861742256
5.769999999999921,0.4803938570194017,1.1880988563623016,0.8505332408280859,0.23413501771818881
5.779999999999921,0.7197120400908037,0.8315357098089305,0.8195401332428438,0.23413501771818881
5.789999999999921,0.556721767837584,1.1117339722810886,0.835148319260872,0.37361942344234494
5.799999999999921,0.5352648180917986,1.1233250353833855,0.8221345941826018,0.37361942344234494
5.809999999999921,0.5111696950635609,1.1569971918626218,0.8337335441818827,0.22686979605386348
5.81999999999992,0.5566591381753805,1.0170726290259193,0.8284975312550258,0.22686979605386348
5.82999999999992,0.5758387659964099,1.0922580764090561,0.8532406980192279,0.24657632693985976
5.83999999999992,0.6303161544640257,0.9748816014957238,0.827684927058968,0.24657632693985976
5.84999999999992,0.469726998857462,1.1981181017418712,0.829628986910551,0.16372508246546333
5.8599999999999195,0.39742647565678907,1.316489045589878,0.837196248615001,0.16372508246546333
5.869999999999919,0.7091186642971073,0.9583169599743775,0.8380928270074726,0.1889063735536609
5.879999999999919,0.625242278664032,0.9638758779493802,0.8276750716543497,0.1889063735536609
5.889999999999919,0.6305889517623493,1.0369615529182643,0.8447001711427403,0.17981119416644398
5.899999999999919,0.6632950258423767,1.0659452430100058,0.8259394842452222,0.17981119416644398
5.909999999999918,0.4453232692026095,1.2217654351685008,0.8391850507514621,0.14974568250795972
5.919999999999918,0.5873165274808322,1.0314405557869422,0.8205417734464373,0.14974568250795972
5.929999999999918,0.6495323455002059,1.0170182565825276,0.8428117489424054,0.21242464118029045
5.939999999999918,0.6530108109002631,1.0751764318171146,0.8326474126922322,0.21242464118029045
5.949999999999918,0.5867082052101383,1.0798552001386912,0.8298423938590507,0.17060796411027543
5.959999999999917,0.44330410779535645,1.1309048893199534,0.8408849863303393,0.17060796411027543
5.969999999999917,0.4836334568082267,1.1826237666573851,0.8374362095974108,0.2328946208247542
5.979999999999917,0.5732359118620096,1.016970849812536,0.8481737774174782,0.2328946208247542
5.989999999999917,0.5611726036836168,1.1045695175537245,0.841954069832356,0.29641691284207283
5.9999999999999165,0.633236241840865,1.008744580874732,0.8323999656901805,0.29641691284207283
6.009999999999916,0.5767091146335173,1.0886816657115872,0.8316118297690555,0.23976598421322498
6.019999999999916,0.536786317156955,1.1689325856376915,0.8252339985406149,0.23976598421322498
6.029999999999916,0.4422980514550597,1.2231148037945339,0.8414566438767197,0.1771578699205899
6.039999999999916,0.5301176003522583,1.20658645059108,0.8443220147723813,0.1771578699205899
6.0499999999999154,0.4685258647671363,1.1967169880034758,0.8493249243565415,0.17131137185508535
6.059999999999915,0.6084891521316488,1.0385867046553607,0.8482755531037257,0.17131137185508535
6.069999999999915,0.609359757580086,1.0555716363825993,0.8517241488897388,0.4152874206181073
6.079999999999915,0.5405502119865393,1.098219143979602,0.8502475343817042,0.4152874206181073
6.089999999999915,0.4575172661281549,1.20715515397753,0.847307734711794,0.11744043898300922
6.099999999999914,0.5470405434157584,1.1187530476301069,0.8514096662030464,0.11744043898300922
6.109999999999914,0.6513237596154233,1.0133290614404344,0.8640553810460774,0.29179177788075367
6.119999999999914,0.4375131097149553,1.2649988343567595,0.8290477052849903,0.29179177788075367
6.129999999999914,0.5856036057886651,1.0790155682392435,0.8480659718308918,0.10480367162344958
6.1399999999999135,0.39608145039151776,1.1515016851016688,0.8423555646099489,0.10480367162344958
6.149999999999913,0.6803148478882686,0.9844977564012256,0.8426792021328342,0.19812154439584
6.159999999999913,0.6131641054105361,1.103130714792669,0.8591725544523823,0.19812154439584
6.169999999999913,0.4730085750942344,1.1920599171703161,0.8631701977044431,0.1373465172990478
6.179999999999913,0.5198456228225392,1.101607274550612,0.8527736214011619,0.1373465172990478
6.1899999999999125,0.5852481380308445,1.0794135279562795,0.8494018233141921,0.09238198915203197
6.199999999999912,0.6174212539368708,1.1690796762813838,0.845297065365018,0.09238198915203197
6.209999999999912,0.6737375771120006,0.9908007191163413,0.8482051988726113,0.10330950849065042
6.219999999999912,0.4630907083380835,1.115748528700139,0.8628391873638271,0.10330950849065042
6.229999999999912,0.6601695332760389,1.0041607218864979,0.8370363207453534,0.4456312584050407
6.239999999999911,0.5809765983359942,1.0802544879900007,0.844856295683622,0.4456312584050407
6.249999999999911,0.5174170542880934,1.146660877742695,0.8477750183248359,0.36983806472670977
6.259999999999911,0.4740923579575152,1.0077443153871568,0.8525608741199038,0.36983806472670977
6.269999999999911,0.496971150648638,1.1666465800079253,0.8469060789513019,0.32888146108317284
6.2799999999999105,0.6108414350729627,1.2330750449926406,0.8518051144134651,0.32888146108317284
6.28999999999991,0.48396606335979636,1.179438928267047,0.854293879297347,0.12738301099121133
6.29999999999991,0.5559910077932437,1.1114223897402415,0.8445830305937393,0.12738301099121133
6.30999999999991,0.5785571739873128,1.0841855040726092,0.8486498672404541,0.08695121719667162
6.31999999999991,0.4987647613571178,1.2764388551230357,0.8564452345133964,0.08695121719667162
6.3299999999999095,0.5452834596255218,1.1172023608851283,0.8580037500276192,0.1224819234401164
6.339999999999909,0.5959420555259178,0.8086379438760705,0.848401547553845,0.1224819234401164
6.349999999999909,0.5516136079957272,1.1105161483758783,0.8453811679501867,0.28504354230569284
6.359999999999909,0.611999399078309,1.0444394899854128,0.8587291419116727,0.28504354230569284
6.369999999999909,0.4804311537653576,1.1810990794570309,0.8457541363527722,0.06600815873371034
6.379999999999908,0.483098106735829,1.3067614097799813,0.8586553226772746,0.06600815873371034
6.389999999999908,0.6861406166694051,0.9747405267352223,0.8583168313606838,0.3130137271854018
6.399999999999908,0.6119791435641706,0.9929973639834218,0.8567501433597218,0.3130137271854018
6.409999999999908,0.6868693657613002,0.9740265179040453,0.8534983150927499,0.17022319436835637
6.419999999999908,0.6071643208320108,1.0683605856859555,0.8666745403480417,0.17022319436835637
6.429999999999907,0.6040002324964088,1.0566871927377628,0.8620080040152931,0.20125970540714927
6.439999999999907,0.4371951299111436,1.1992103821045246,0.8524287074876138,0.20125970540714927
6.449999999999907,0.6502697509125015,1.0102510447993782,0.8597683894740369,0.14363267372261249
6.459999999999907,0.6683123232787922,0.999198399385814,0.8397397162706488,0.14363267372261249
6.4699999999999065,0.6544395452748366,1.0060035224119335,0.8519175182540812,0.19042840327056793
6.479999999999906,0.5877017728256938,0.9793984347046439,0.8621619200229992,0.19042840327056793
6.489999999999906,0.5538065985777051,1.106546219578349,0.8633111629013461,0.2679025958261721
6.499999999999906,0.7227817405241599,1.001027839483573,0.8571337497840488,0.2679025958261721
6.509999999999906,0.5559903390122255,1.1041858183131192,0.8860152980929494,0.197466087056057
6.519999999999905,0.5456725133222413,1.2158461068568769,0.8573009623025013,0.197466087056057
6.529999999999905,0.5260277591811958,1.1340106414948714,0.8517261545863648,0.3264496037209456
6.539999999999905,0.6086483444352238,1.0728226998205588,0.8607102857797985,0.3264496037209456
6.549999999999905,0.6254361298987796,1.0341614718571788,0.8545455781785549,0.1766793312725301
6.559999999999905,0.5841925119489838,0.991893913481033,0.8635736905795137,0.1766793312725301
6.569999999999904,0.5239992241075869,1.1356403144372753,0.8687886149232874,0.18371285706372964
6.579999999999904,0.5430059411884038,1.1325364153532889,0.8470066031050427,0.18371285706372964
6.589999999999904,0.574138075167879,1.084914029354878,0.8675574017626154,0.26870432921309584
6.599999999999904,0.5191150373692389,1.145684458678085,0.8518533176733442,0.26870432921309584
6.6099999999999035,0.7009816561293821,0.9575958424637252,0.8664391721389579,0.0719269479918578
6.619999999999903,0.5561645691841091,1.061354715116448,0.8547687057103914,0.0719269479918578
6.629999999999903,0.6387009625694338,1.0198501663164339,0.8635346296598411,0.27320947074924684
6.639999999999903,0.5514376503732761,0.955465386989534,0.8553237216961417,0.27320947074924684
6.649999999999903,0.6425771033834684,1.0154685199495592,0.8671377875896219,0.12057962284203141
6.659999999999902,0.6505314367613141,0.8965998378801293,0.8576154313458477,0.12057962284203141
6.669999999999902,0.4928758791052455,1.1648849034641695,0.8629291663939475,0.1267005648153327
6.679999999999902,0.6106491607104793,0.981954526210043,0.8626614420615271,0.1267005648153327
6.689999999999902,0.6297237990358213,1.0268095307777938,0.8715221689084097,0.14134958763270059
6.699999999999902,0.6212580178190368,0.8918843768454089,0.8567200434935641,0.14134958763270059
6.709999999999901,0.6631830881888608,0.993103038873766,0.8776796242805907,0.23487872925309566
6.719999999999901,0.6369840101683396,0.9196521693411351,0.8669192029679904,0.23487872925309566
6.729999999999901,0.6191241025921201,1.0368339050276227,0.8590391666882812,0.17988324743095502
6.739999999999901,0.5470358411569258,1.234111230757413,0.8806474754699071,0.17988324743095502
6.7499999999999005,0.5980711319046598,1.057403765189072,0.867516465527721,0.2109209938678577
6.7599999999999,0.44695445488823643,1.3385483857519138,0.8690482349481633,0.2109209938678577
6.7699999999999,0.788717546724385,0.8664562851911966,0.8615971859856697,0.1520057442817573
6.7799999999999,0.5528866875173171,1.115816315426054,0.8717613615894855,0.1520057442817573
6.7899999999999,0.5553870358753914,1.0998776847521634,0.8822300114921715,0.25133251975859977
6.7999999999998995,0.583728294474914,1.063910602273383,0.882383599483705,0.25133251975859977
6.809999999999899,0.6102359922892473,1.0444253081070605,0.8726645013785257,0.10105024228200273
6.819999999999899,0.5804599385152025,1.1035757500214285,0.8668972827957196,0.10105024228200273
6.829999999999899,0.7320677283224631,0.9219143901485793,0.8632926703373149,0.1906208627875727
6.839999999999899,0.6080592172784177,1.035492874498403,0.8663041455319945,0.1906208627875727
6.849999999999898,0.7675782817846426,0.8866959738513982,0.8658117362138695,0.09462499604609173
6.859999999999898,0.567925089829849,1.1773574939054512,0.873644122205671,0.09462499604609173
6.869999999999898,0.7577753585964846,0.8969622787499816,0.8771429042958799,0.22904044458240858
6.879999999999898,0.6026190601055778,0.8949279713288736,0.8693778499684952,0.22904044458240858
6.8899999999998975,0.5802777324226487,1.0748137648519513,0.8749334412998444,0.1250039975435445
6.899999999999897,0.7063003507389223,0.975035922151609,0.8705210797981026,0.1250039975435445
6.909999999999897,0.5236997003895353,1.1305415336726272,0.8732133605136349,0.30903238761314333
6.919999999999897,0.6956337274002392,1.082612003646778,0.8750772556970121,0.30903238761314333
6.929999999999897,0.6929297087961296,0.9605357807046941,0.8649510644927092,0.1619851548192331
6.9399999999998965,0.6671084338995246,0.923636612181382,0.8719323191853237,0.1619851548192331
6.949999999999896,0.6118126656746454,1.0416649108564329,0.8754342768957577,0.16036120671914555
6.959999999999896,0.6984909718205989,0.9076070364150847,0.8741409701393053,0.16036120671914555
6.969999999999896,0.6949423175765668,0.9580872847726551,0.8776042350068333,0.25659471125569383
6.979999999999896,0.5647683775216489,1.1135641774059817,0.8769131236817018,0.25659471125569383
6.989999999999895,0.5988716007430673,1.054162321318495,0.8764934155982115,0.15030800499589783
6.999999999999895,0.7017029874847611,1.19777795078547,0.8715003753086347,0.15030800499589783
7.009999999999895,0.6538879925879979,0.998851430784603,0.8797495746651581,0.2516253680251829
7.019999999999895,0.6106813447575311,0.8875574838046152,0.8687582277059924,0.2516253680251829
7.0299999999998946,0.5914208149850935,1.0610164325301095,0.875271687732568,0.12056375047431
7.039999999999894,0.5512306866398443,0.991761840937148,0.8753870941298111,0.12056375047431
7.049999999999894,0.5722967739344835,1.079406204149298,0.8784012152537296,0.11753119461448983
7.059999999999894,0.6084309997480422,0.9664597462127219,0.8802358586068249,0.11753119461448983
7.069999999999894,0.5631384838296796,1.0880700347519916,0.8859364043786669,0.19876145087251534
7.0799999999998935,0.5997457655407955,1.0683358453343206,0.8819459134164059,0.19876145087251534
7.089999999999893,0.6339978958727904,1.0166296221115627,0.8835325568079871,0.17505183269227284
7.099999999999893,0.6638620725310551,1.0643505170784797,0.8761921808841524,0.17505183269227284
7.109999999999893,0.6460291473833935,1.004306540717459,0.8848833460096338,0.19491238553997495
7.119999999999893,0.6903630790536635,1.0070662993346509,0.8754977296539964,0.19491238553997495
7.129999999999892,0.7019572665967286,0.9481059894492888,0.8819027007662261,0.3125444426480334
7.139999999999892,0.67183466227355,1.1096963424527577,0.8848771359451105,0.3125444426480334
7.149999999999892,0.540439353709711,1.1096359804408262,0.8905642107530781,0.10734826072003192
7.159999999999892,0.6218830903377894,1.014699742491607,0.8790325838264927,0.10734826072003192
7.169999999999892,0.6323142973878658,1.0166376664753938,0.8882717910194531,0.18938203940671736
7.179999999999891,0.7649758289428223,0.8297360569455168,0.8808278309737017,0.18938203940671736
7.189999999999891,0.6759020066546645,0.972684386633939,0.8920175157263698,0.10903214571129957
7.199999999999891,0.621248645330477,1.037251056821478,0.8888287624992434,0.10903214571129957
7.209999999999891,0.6137695538215777,1.0343682643553067,0.8931620346872484,0.06706027005366992
7.2199999999998905,0.694483641816406,1.0366546785198607,0.8796384192163478,0.06706027005366992
7.22999999999989,0.6878554118632311,0.9595931849170524,0.8924155611716674,0.24413653338981303
7.23999999999989,0.7197291398323755,0.9665357658859919,0.883107096088209,0.24413653338981303
7.24999999999989,0.6656295394133718,0.9816870339089913,0.8811683661380709,0.09203572469907964
7.25999999999989,0.680034572124409,1.06619717941653,0.8910959675992074,0.09203572469907964
7.269999999999889,0.6631675050644812,0.9840790410365247,0.8961768646223657,0.19224249459037568
7.279999999999889,0.6057276675662848,1.1935489125370529,0.8948676120844041,0.19224249459037568
7.289999999999889,0.7278087936733557,0.9188438974246191,0.8958247170866332,0.22321579205546466
7.299999999999889,0.7133846413795446,0.9621352978945432,0.8841896425204535,0.22321579205546466
7.309999999999889,0.7115429620599587,0.9346878463688632,0.8925396159370312,0.16079616764049692
7.319999999999888,0.8109526476789052,0.7299251715977049,0.8865424953480656,0.16079616764049692
7.329999999999888,0.579706083397469,1.0660621705109994,0.8927166369222604,0.14771560556752925
7.339999999999888,0.607445774900343,1.0482145892266181,0.888912888109716,0.14771560556752925
7.349999999999888,0.6434321554822654,1.0011486439390087,0.8964045708149568,0.06283903888601398
7.3599999999998875,0.6706628274135942,1.0754095913974557,0.8890179133976869,0.06283903888601398
7.369999999999887,0.6798796253525017,0.9639054843371158,0.8957322424706617,0.18554622421393438
7.379999999999887,0.6859277688158063,1.0486251725813487,0.8935229718716806,0.18554622421393438
7.389999999999887,0.7279829375114174,0.91524938573963,0.8977085164122003,0.09188874905198582
7.399999999999887,0.7160215781169892,0.9155325128887619,0.8978005089548547,0.09188874905198582
7.4099999999998865,0.6768624137136781,0.9662130211625191,0.8939886024639914,0.16166846173816646
7.419999999999886,0.7663660376086228,0.8842044744440714,0.9009049205989622,0.16166846173816646
7.429999999999886,0.6930587312809189,0.9493443354732131,0.9062786400096314,0.20573267644313678
7.439999999999886,0.718064375043153,0.826971361244356,0.8963170476258496,0.20573267644313678
7.449999999999886,0.7005845891274645,0.9414334196476821,0.8988167941731818,0.27197592585955166
7.459999999999885,0.7336021465911048,1.0122337036254636,0.8906588143269151,0.27197592585955166
7.469999999999885,0.6699781354000315,0.9714282791944414,0.8932172661723408,0.17864969901576452
7.479999999999885,0.6529311916097957,0.9562916651102935,0.8911776538990815,0.17864969901576452
7.489999999999885,0.6384097417744852,1.0024684350155144,0.8911495178897532,0.08245967393646145
7.4999999999998845,0.6771397379027496,0.9863601188582463,0.8968295398291393,0.08245967393646145
7.509999999999884,0.6604123239049959,0.9794328958006912,0.8981309786878217,0.10553118245229616
7.519999999999884,0.6621325646383188,0.9491516574418519,0.8889348671100725,0.10553118245229616
7.529999999999884,0.741174551906304,0.8980169891722558,0.9099840129457014,0.16000113888596665
7.539999999999884,0.6890840082101932,0.872455778689781,0.8966586237521804,0.16000113888596665
7.5499999999998835,0.733237622913729,0.9060565239180978,0.9072005119082794,0.18072470985264502
7.559999999999883,0.5731075521065421,1.0591008156958353,0.8932226364458421,0.18072470985264502
7.569999999999883,0.7282466190098289,0.9106628436357246,0.8961547486498261,0.12458094644930877
7.579999999999883,0.7248468084034398,1.108398759054605,0.8948102102199555,0.12458094644930877
7.589999999999883,0.713735066152793,0.9247755165065539,0.9103263198131687,0.1637966813633081
7.599999999999882,0.7167227360901764,0.9721200000671122,0.9024042813562181,0.1637966813633081
7.609999999999882,0.7098564582530115,0.9282661122060336,0.9038678533272012,0.15441068399796162
7.619999999999882,0.7316289129568534,0.9186717962172042,0.8898801503985179,0.15441068399796162
7.629999999999882,0.7786034556198046,0.8589497502602559,0.9079328452294116,0.10032795253417559
7.6399999999998816,0.7439154022239549,0.9630500497528132,0.8974286087237492,0.10032795253417559
7.649999999999881,0.6601196418726961,0.9774988422399062,0.9081869275417721,0.1606013938344188
7.659999999999881,0.7506160616373984,1.008845779251596,0.9007830034157881,0.1606013938344188
7.669999999999881,0.7088131264066974,0.92836954750867,0.916135419250805,0.09665770263006243
7.679999999999881,0.7160843462197677,0.9091240659619374,0.8950350028458768,0.09665770263006243
7.6899999999998805,0.7347492088750571,0.9023574720629538,0.9152907023250356,0.13070523622706473
7.69999999999988,0.7106831794160576,0.9406696050143435,0.8997472191378086,0.13070523622706473
7.70999999999988,0.7170940244221992,0.9195084201524655,0.9004909495985616,0.1287306371361657
7.71999999999988,0.7208355212372345,0.7856370528824499,0.9079046384309036,0.1287306371361657
7.72999999999988,0.7412332501739518,0.8949541876546545,0.9045074086714701,0.12649329939152607
7.739999999999879,0.6486041430364091,0.9930036591362622,0.9002789423948613,0.12649329939152607
7.749999999999879,0.6858151590150896,0.9501563615955861,0.918689676219495,0.03563197535811987
7.759999999999879,0.7792030895536352,0.9057947520177048,0.8969395545102361,0.03563197535811987
7.769999999999879,0.69886435093951,0.9362400283600065,0.9019082804340934,0.1446101565822619
7.779999999999879,0.7953459933629686,0.7906459504916601,0.9010740443664359,0.1446101565822619
7.789999999999878,0.7792791973336911,0.8550204007670915,0.9084502197882008,0.11143688781762613
7.799999999999878,0.681746118449922,0.9888242081571683,0.9030523455605082,0.11143688781762613
7.809999999999878,0.7256872850554148,0.9088754126092193,0.9138514695585743,0.06602202966486485
7.819999999999878,0.6893881089813557,0.7453569594684932,0.90481717095014,0.06602202966486485
7.8299999999998775,0.6787075335963729,0.9554232995789176,0.9108181287623419,0.14456432408237993
7.839999999999877,0.6660439036565016,0.8161552957902962,0.9030011810937063,0.14456432408237993
7.849999999999877,0.6701098167169882,0.9632246281263626,0.9103920912877388,0.06579770714029298
7.859999999999877,0.7947636451464921,0.7509824935794576,0.9055892160108582,0.06579770714029298
7.869999999999877,0.6846595996561908,0.9480528652765337,0.9123282156695812,0.08715797238328318
7.879999999999876,0.738540982387482,0.8173319439182087,0.9116417746774111,0.08715797238328318
7.889999999999876,0.717839695097556,0.9141843908589933,0.9169101809249816,0.0417390430335617
7.899999999999876,0.7039473897266372,0.961552223145723,0.9061394537639926,0.0417390430335617
7.909999999999876,0.7960557831615387,0.8354090957869715,0.9174031222176444,0.08962050819095738
7.919999999999876,0.7272687718278202,0.8104489276860104,0.9155556191545073,0.08962050819095738
7.929999999999875,0.7820691021970443,0.8492295055069751,0.9135434697750674,0.10834399993182053
7.939999999999875,0.7256850643198489,0.8866053775318776,0.9077959592327359,0.10834399993182053
7.949999999999875,0.6955988827632001,0.935488219681933,0.914828165572779,0.09703738952410114
7.959999999999875,0.7819474419919498,0.8910513215375248,0.9079110380118499,0.09703738952410114
7.9699999999998745,0.7028886032516564,0.9273993971478617,0.9199843711686928,0.0976143904200448
7.979999999999874,0.7129145310187581,0.8418354888250181,0.9178071236490317,0.0976143904200448
7.989999999999874,0.7409688995163208,0.8883013839664902,0.9213082543544185,0.17579842875973428
7.999999999999874,0.7727339835249809,1.0594446523221295,0.9145857839975249,0.17579842875973428
8.009999999999874,0.8283254128275322,0.8006569671332431,0.9180614301538695,0.1629093394641165
8.019999999999873,0.767273609500099,0.7125591223186418,0.9119595968518435,0.1629093394641165
8.029999999999873,0.7795269003078109,0.8497050531122352,0.9118005731655279,0.0818403866229397
8.039999999999873,0.7383969691824273,0.9112560576064164,0.9127599338880237,0.0818403866229397
8.049999999999873,0.7382158821558715,0.8911733990404739,0.9191597997207118,0.05936047954562153
8.059999999999873,0.8309083262699731,0.8206517929187331,0.9099145090098081,0.05936047954562153
8.069999999999872,0.7232745786290679,0.9056182214858091,0.9101309518256514,0.08889931429200526
8.079999999999872,0.7382548821112712,0.8435595873032685,0.9069420762061313,0.08889931429200526
8.089999999999872,0.8241996808316354,0.8041449013804755,0.9202423479196389,0.15129876987857951
8.099999999999872,0.7541666647597527,0.7484851139025748,0.9168790985598555,0.15129876987857951
8.109999999999872,0.7411206989253477,0.8873417312939611,0.9228179109619993,0.09043396908780195
8.119999999999871,0.7490893198786664,0.8402941324920148,0.9161387445067395,0.09043396908780195
8.129999999999871,0.6973009896289059,0.9307928221949175,0.9203603020011363,0.06964574898877673
8.139999999999871,0.6508147596897033,0.9764816802887877,0.9182973422491159,0.06964574898877673
8.14999999999987,0.8211601937284186,0.8058608110178758,0.9220816838435543,0.1269699280799495
8.15999999999987,0.7771068661131257,0.8354176573756749,0.9133841342983015,0.1269699280799495
8.16999999999987,0.7292926767199791,0.897792104912507,0.9313117303547491,0.11934891116012278
8.17999999999987,0.7398863595492531,0.8918910208488415,0.9136044523935297,0.11934891116012278
8.18999999999987,0.7899751322466376,0.8363397777082794,0.9196504924593948,0.15929563005318198
8.19999999999987,0.8098575396495697,0.8035929308506984,0.913893828843389,0.15929563005318198
8.20999999999987,0.8326991301257767,0.7935068641080153,0.9244978708523705,0.09383491731184582
8.21999999999987,0.8595949896225781,0.6546225178061696,0.9189006326566465,0.09383491731184582
8.229999999999869,0.8026265778301422,0.8239829398106407,0.924106260045347,0.08870461406943218
8.239999999999869,0.8077802059098296,0.897955910465236,0.9210917710808115,0.08870461406943218
8.249999999999869,0.7917087417092308,0.8349860438980942,0.9225772106703505,0.08003994044013704
8.259999999999868,0.7459463310676959,1.0302881552034062,0.9185571474507274,0.08003994044013704
8.269999999999868,0.7451293885613115,0.8814457296000091,0.9284292786164804,0.08785343193411052
8.279999999999868,0.7905862239816999,0.7215469402225558,0.921211599842219,0.08785343193411052
8.289999999999868,0.8010928485884348,0.8250206374495781,0.9255767302122948,0.0763004963810755
8.299999999999867,0.796443990526731,0.9063484504674586,0.9195771325799734,0.0763004963810755
8.309999999999867,0.7429902312524417,0.8830027673640782,0.9300489180630599,0.056201370375181046
8.319999999999867,0.816180161029707,0.7819898190666812,0.9230328351628458,0.056201370375181046
8.329999999999867,0.792492257055999,0.8328920060599827,0.9323413801986966,0.11423199428658866
8.339999999999867,0.8349112823857328,0.823668807528015,0.9246855295589806,0.11423199428658866
8.349999999999866,0.8420198298355231,0.7833786077096805,0.9254493108441315,0.08695725313397454
8.359999999999866,0.8012688998206088,0.8869454348359078,0.9193965588955618,0.08695725313397454
8.369999999999866,0.7746538668899492,0.8509412758438699,0.9201045849441676,0.06015486862376174
8.379999999999866,0.7959710509612059,0.9352298412235329,0.9220568565495606,0.06015486862376174
8.389999999999866,0.8192932760910697,0.8060511380700324,0.9278774359488589,0.06709396121003301
8.399999999999865,0.7793631304334787,0.8570890228914231,0.9245437032183352,0.06709396121003301
8.409999999999865,0.8318881439635358,0.7934419049043709,0.9281423132955137,0.12157297284245736
8.419999999999865,0.8166554505578636,0.9026020610241641,0.921664884372612,0.12157297284245736
8.429999999999865,0.7687703205928477,0.8566446885072521,0.9375346613233103,0.08027062730467364
8.439999999999864,0.7867139717812801,0.8729013616604879,0.9224633489517218,0.08027062730467364
8.449999999999864,0.8300498767960975,0.7949777732006369,0.9305820127678346,0.06051814183854367
8.459999999999864,0.8180306078151623,0.827183412549799,0.9230161054696958,0.06051814183854367
8.469999999999864,0.848880130145267,0.7761358233306387,0.9241074449437751,0.025481332203498443
8.479999999999864,0.7836459242250633,1.0032844703441421,0.9249499558879577,0.025481332203498443
8.489999999999863,0.7937608322401838,0.8317865066185269,0.9274870134957428,0.1224132864376932
8.499999999999863,0.8514546925573029,0.7162313330809046,0.9210951506820783,0.1224132864376932
8.509999999999863,0.8375883798773287,0.7878173001338926,0.9345273886815657,0.07922807620214345
8.519999999999863,0.7542073837635421,0.8216589869179672,0.9139118292545098,0.07922807620214345
8.529999999999863,0.8022046767805069,0.8231688030027142,0.9282232208681888,0.08148603589836009
8.539999999999862,0.7677633054019525,0.6161253345335034,0.9227237490522141,0.08148603589836009
8.549999999999862,0.8309606850189688,0.7941382157929631,0.9383584278865915,0.04458892926799675
8.559999999999862,0.7936329775056551,0.7686260515476049,0.9188640205247642,0.04458892926799675
8.569999999999862,0.8473118467966507,0.7778762554356784,0.929050948882269,0.0696865745271221
8.579999999999862,0.8508432330296625,0.6573534319917476,0.9256167538291448,0.0696865745271221
8.589999999999861,0.7685648222090359,0.8568850991356827,0.9310366853538724,0.11801436603200535
8.599999999999861,0.8267273546096752,0.853314741389966,0.922661312920236,0.11801436603200535
8.60999999999986,0.8634943394927692,0.7613727464632722,0.9288735269086648,0.0910535967774165
8.61999999999986,0.8057558598973431,0.7169993949958633,0.9302086130646299,0.0910535967774165
8.62999999999986,0.8184508763687026,0.8069860075861051,0.9301074669752561,0.11329745095894143
8.63999999999986,0.8586753901621981,0.8440677786500468,0.9258834569930889,0.11329745095894143
8.64999999999986,0.8612612234387876,0.7639715621611758,0.9347349194523524,0.08772614179650919
8.65999999999986,0.8297852421465111,0.7283033564683283,0.9255918974136059,0.08772614179650919
8.66999999999986,0.8153514783193774,0.8101964070340455,0.9309527182198741,0.14626000798703198
8.67999999999986,0.8438619136591008,0.8200102704758134,0.9259687665177296,0.14626000798703198
8.68999999999986,0.8059844233884199,0.8193959398388272,0.9336928965793321,0.05838998366998629
8.699999999999859,0.8022477755470938,0.8378377202614904,0.9294051584560806,0.05838998366998629
8.709999999999859,0.8315254974542787,0.7935853477550306,0.938541504012896,0.042151542919827194
8.719999999999859,0.7955869521571592,0.7688647497418073,0.9276210413352652,0.042151542919827194
8.729999999999858,0.831703931163494,0.7936591508008952,0.9379051402104424,0.06620020599080453
8.739999999999858,0.8228939886906398,0.7983447958982812,0.9250084291706437,0.06620020599080453
8.749999999999858,0.8779581989950463,0.7473269823791422,0.940069208597295,0.0411721196493916
8.759999999999858,0.8697348943589038,0.685507046173381,0.9321857701096082,0.0411721196493916
8.769999999999857,0.82153964079682,0.804364890726843,0.937919189643186,0.056356649185099986
8.779999999999857,0.8785241119598268,0.7326754113955743,0.9279298480237255,0.056356649185099986
8.789999999999857,0.8262592610731854,0.7994294510367801,0.937325390533735,0.06547801405928122
8.799999999999857,0.8126647284703831,0.8342090476774696,0.9295234951550662,0.06547801405928122
8.809999999999857,0.8456072261004447,0.7798774992864399,0.9380806153017731,0.06481764218744908
8.819999999999856,0.8478251955005456,0.684270326966264,0.9318783757528998,0.06481764218744908
8.829999999999856,0.8179657944968397,0.8077540707848627,0.9382015733414764,0.0882093024382413
8.839999999999856,0.8676768275910852,0.8517943780935391,0.9312076067658596,0.0882093024382413
8.849999999999856,0.8753069713946043,0.750046202702407,0.9397337199281534,0.03845183124442499
8.859999999999856,0.8062042371727853,0.9665179096344751,0.9287010538447731,0.03845183124442499
8.869999999999855,0.8315176148055515,0.7943822108052437,0.9346432730695939,0.08269158960605456
8.879999999999855,0.787853202469213,0.8003676336566492,0.9327519224060876,0.08269158960605456
8.889999999999855,0.833675318120142,0.7921575323340773,0.9389370597952502,0.024532868054264113
8.899999999999855,0.8432577327685864,0.8608362104460907,0.9322006849518532,0.024532868054264113
8.909999999999854,0.8730467588587153,0.7526159646208793,0.9395141223453918,0.07170261894414447
8.919999999999854,0.8209825543649805,0.6941500270597352,0.9332833257419204,0.07170261894414447
8.929999999999854,0.8646390816447991,0.7615712789588437,0.9417737227630577,0.03445551032817783
8.939999999999854,0.8452707648551865,0.6668515889194786,0.9361835504706044,0.03445551032817783
8.949999999999854,0.8116812212977086,0.8149461227706887,0.9403323966325439,0.019379588923871066
8.959999999999853,0.8513321566051187,0.7651309869340223,0.9347211780684962,0.019379588923871066
8.969999999999853,0.8442163244139034,0.7820188583189294,0.9421395622349165,0.04922182173190579
8.979999999999853,0.8393510231657034,0.6892794953497206,0.9339635476584572,0.04922182173190579
8.989999999999853,0.85472596505389,0.7715067502624577,0.9379553352223757,0.055114889120941146
8.999999999999853,0.8530892147908549,0.86295254636342,0.9375260014919514,0.055114889120941146
9.009999999999852,0.8778234034440029,0.7485793741599144,0.9462063419396894,0.04630811260866216
9.019999999999852,0.8688098879242206,0.8256736237099622,0.9367003735552544,0.04630811260866216
9.029999999999852,0.8647342638180175,0.7620940765003106,0.9425970066854805,0.06273668724389665
9.039999999999852,0.8496102526943142,0.7183484694520114,0.9383827646047019,0.06273668724389665
9.049999999999851,0.8647492860698408,0.7624759954148679,0.9408026554601727,0.1002632221696758
9.059999999999851,0.8616425900782595,0.6761117365126648,0.9353712874781468,0.1002632221696758
9.069999999999851,0.8721600850363659,0.7552849495381149,0.9472054426206513,0.06437620988075508
9.07999999999985,0.9015244842386856,0.740757468073569,0.9405993415238167,0.06437620988075508
9.08999999999985,0.8525245695471126,0.7752256494907617,0.9401818372787537,0.0344849918244214
9.09999999999985,0.8673315458918042,0.857551475973183,0.9404621012339515,0.0344849918244214
9.10999999999985,0.8384008960507779,0.7893985775798069,0.941172118148178,0.05337641613751859
9.11999999999985,0.8270862899987345,0.6663198531242042,0.9363336761315689,0.05337641613751859
9.12999999999985,0.8881091887791177,0.7395330637143989,0.9403880238312545,0.08371641856537075
9.13999999999985,0.8457207627648134,0.6514074240896471,0.9397411802930702,0.08371641856537075
9.14999999999985,0.8537772931136598,0.774353612800565,0.9442176732349989,0.023922147171950313
9.15999999999985,0.8469938165594304,0.6014422074653087,0.9465664859838577,0.023922147171950313
9.169999999999849,0.8435842491558254,0.7845487907067454,0.9424522539333724,0.02612628194554304
9.179999999999849,0.8956592874416032,0.7619725073883193,0.9461167832413108,0.02612628194554304
9.189999999999849,0.8829711473518197,0.7449310922540475,0.9450109482325214,0.04000693145379428
9.199999999999848,0.8678696606997638,0.7367946703785395,0.9452551093176557,0.04000693145379428
9.209999999999848,0.9061101590935303,0.7222250646174493,0.9445336754176078,0.09801371027371389
9.219999999999848,0.868653124371618,0.7733265517691721,0.9450484763769499,0.09801371027371389
9.229999999999848,0.9004559748687397,0.7287451246913059,0.9461910685026698,0.05838445932209091
9.239999999999847,0.8994850945021508,0.48244951528848656,0.9467382032551537,0.05838445932209091
9.249999999999847,0.8594732947764865,0.7704187138722765,0.9455744717007073,0.03257312869893786
9.259999999999847,0.8761088341203227,0.9156377939502277,0.9443193356698762,0.03257312869893786
9.269999999999847,0.8772659977889072,0.7526427374917756,0.9452645478394013,0.06209319069427501
9.279999999999847,0.9008140188435935,0.5942915059762417,0.9470429996521661,0.06209319069427501
9.289999999999846,0.8808698128868458,0.749361050553839,0.9488282517194471,0.0875686713873852
9.299999999999846,0.8797089734242286,0.7641291029332661,0.9451212631794341,0.0875686713873852
9.309999999999846,0.9004029781603655,0.73025340675144,0.9466241990936963,0.04543486242503602
9.319999999999846,0.904636382248343,0.736554142261082,0.9465246316041409,0.04543486242503602
9.329999999999846,0.896048478140415,0.7351525326815929,0.9498876294252726,0.04473266814623705
9.339999999999845,0.8782566951971009,0.703465280301842,0.9488826090976213,0.04473266814623705
9.349999999999845,0.8995021317914901,0.7322905770704402,0.9496778644973471,0.023489674351357265
9.359999999999845,0.9010634803360675,0.6953804975618324,0.9480703766701117,0.023489674351357265
9.369999999999845,0.8784434667763821,0.753966718121094,0.9516726902139065,0.04824690901490505
9.379999999999844,0.8836886612389832,0.8761453047132418,0.9482124195301593,0.04824690901490505
9.389999999999844,0.9147772698417554,0.7180121740159611,0.9497847920516047,0.06472127991583494
9.399999999999844,0.9153174439699543,0.8189970560837424,0.9501786571798649,0.06472127991583494
9.409999999999844,0.8866533897615723,0.7470060896163184,0.947626759408731,0.015139326093561686
9.419999999999844,0.8903248515723854,0.7944004330542387,0.9440423312040086,0.015139326093561686
9.429999999999843,0.9196539149228361,0.7142229203984374,0.9535912634504959,0.05225450062054304
9.439999999999843,0.8935708578151791,0.6851333085354994,0.9519656455093336,0.05225450062054304
9.449999999999843,0.9013001666902923,0.733606650418758,0.9518603852130648,0.04904707496459981
9.459999999999843,0.8959790867005604,0.6656593999295235,0.9496916316237735,0.04904707496459981
9.469999999999843,0.9076784962674296,0.7279132196939098,0.9492719133505162,0.04593281534404875
9.479999999999842,0.8952496352498114,0.7591674437274061,0.948716834818595,0.04593281534404875
9.489999999999842,0.8809432276967988,0.7552337245440589,0.9545516387936479,0.04527351482251248
9.499999999999842,0.9316206769379741,0.7655372224786027,0.9523158508955777,0.04527351482251248
9.509999999999842,0.8846312428678903,0.7517280084841584,0.9518557792275711,0.02520606679980771
9.519999999999841,0.8792312380460722,0.9337372363268585,0.9544359605123449,0.02520606679980771
9.529999999999841,0.9166196813544751,0.7197128532312276,0.950777847640375,0.03295539337510451
9.539999999999841,0.9001138727274707,0.6103345440163918,0.9531263547329054,0.03295539337510451
9.54999999999984,0.9034935732580347,0.7336135576066971,0.9529848146557174,0.04412662975577787
9.55999999999984,0.9182669702408409,0.6957799358504508,0.9518226994320811,0.04412662975577787
9.56999999999984,0.9114749816098723,0.7261676608358338,0.9526084107270453,0.02938307433461975
9.57999999999984,0.9038434972711624,0.9126518022026627,0.9575837736723061,0.02938307433461975
9.58999999999984,0.9042604230859753,0.7341192667995002,0.952342340888568,0.02366595633076869
9.59999999999984,0.9181796116008764,0.7405377706989602,0.9528461882740337,0.02366595633076869
9.60999999999984,0.9092924165555045,0.7296732299948308,0.9542947919247318,0.05213051523688953
9.61999999999984,0.9128432721127859,0.6604183049225347,0.9537287783721072,0.05213051523688953
9.62999999999984,0.8946217484956174,0.7449624948388555,0.9557669867154368,0.026702524224041645
9.639999999999839,0.9259741637090411,0.7289639320377901,0.9572662121179293,0.026702524224041645
9.649999999999839,0.9285782334577621,0.711297195031709,0.9548085838338248,0.02746379462677203
9.659999999999838,0.926587253437931,0.7580540583191664,0.9532376821483708,0.02746379462677203
9.669999999999838,0.9224534229374075,0.7185469442947678,0.9551872994857868,0.04167322709595214
9.679999999999838,0.9115031434753618,0.7047523447065851,0.9548666558441387,0.04167322709595214
9.689999999999838,0.9218709704433998,0.7200558275445947,0.9563450990561786,0.03274390384806775
9.699999999999838,0.9100223288224605,0.7008959490047817,0.9518390336033188,0.03274390384806775
9.709999999999837,0.9446838542664281,0.6982072343548026,0.955027427949206,0.013637945645662664
9.719999999999837,0.9194489307473626,0.4981856926509859,0.9541701681997264,0.013637945645662664
9.729999999999837,0.9335150063664199,0.7109447765836396,0.9570217886239696,0.0338927793863494
9.739999999999837,0.9101240356392406,0.6769266861351992,0.9537458623854985,0.0338927793863494
9.749999999999837,0.9126929794244821,0.7328612227435221,0.9564904104996494,0.031339150693051605
9.759999999999836,0.921540933904403,0.8283375905469584,0.9557906022240499,0.031339150693051605
9.769999999999836,0.919843411035884,0.7261753292645287,0.9551646895954822,0.014437801329838709
9.779999999999836,0.9221717047711818,0.6344879267178865,0.956312843743706,0.014437801329838709
9.789999999999836,0.928592098079203,0.7182566861185529,0.9570979224449903,0.0236260846317722
9.799999999999836,0.9396305697500393,0.6338423418168662,0.9566471669855632,0.0236260846317722
9.809999999999835,0.9161947804442907,0.7314776367192138,0.956672849298923,0.01225359060302541
9.819999999999835,0.9130016318987766,0.7880062377451647,0.9548217691644956,0.01225359060302541
9.829999999999835,0.9457613807605402,0.7025357543285952,0.9546254343778218,0.016388867326153817
9.839999999999835,0.9230520648473878,0.783004288461457,0.9557697008217723,0.016388867326153817
9.849999999999834,0.9287178016727289,0.7209440844675183,0.959690484271032,0.056269589494088376
9.859999999999834,0.9256746717416124,0.8537135709107269,0.9561719119468131,0.056269589494088376
9.869999999999834,0.937671987734519,0.7129332328607317,0.9593637630161365,0.020173523490665046
9.879999999999834,0.9381852908482967,0.5808915287104369,0.9600286931118219,0.020173523490665046
9.889999999999834,0.9202741745826122,0.7315004558917193,0.9594017423279236,0.0251736193258712
9.899999999999833,0.9433907305134787,0.7046618072507623,0.9582888165084579,0.0251736193258712
9.909999999999833,0.9308824936962015,0.721471824135468,0.9600340205444873,0.014358761520492463
9.919999999999833,0.9145187271444671,0.840224591830192,0.9567174223238304,0.014358761520492463
9.929999999999833,0.9310608648701381,0.7221558336902413,0.9587426360968423,0.03018084502353448
9.939999999999833,0.9303645933225113,0.8349126464731577,0.9585328143173065,0.03018084502353448
9.949999999999832,0.9415308752085039,0.7126938192213332,0.9604177156366173,0.01848350101727731
9.959999999999832,0.9372316353835455,0.7346507883073233,0.9573498548548283,0.01848350101727731
9.969999999999832,0.9332780173272731,0.7221057861402007,0.9598182660010738,0.015832368160070397
9.979999999999832,0.9365770142597963,0.6849735324285168,0.9601478957114666,0.015832368160070397
9.989999999999831,0.9336734659522155,0.7226575163618661,0.9611021211388361,0.009124225564710356
9.999999999999831,0.9407371835289766,0.6590520321886184,0.9612352620193212,0.009124225564710356
10.009999999999831,0.9480633922472738,0.7092563307940539,0.9611036831030424,0.04257932581982141
10.01999999999983,0.9302861946368145,0.7821374038264485,0.9611379592093905,0.04257932581982141
10.02999999999983,0.9285954701175143,0.7300534468776659,0.9600211392964049,0.023466332627487468
10.03999999999983,0.9341684249433395,0.8293483166174868,0.9601479317280608,0.023466332627487468
10.04999999999983,0.9435565051227245,0.7157120945822665,0.9583482764977049,0.025683135821954306
10.05999999999983,0.9377904109518644,0.7532999263351955,0.9589016058858726,0.025683135821954306
10.06999999999983,0.9411084013728065,0.7194988614323297,0.9612166043332481,0.0183865222018052
10.07999999999983,0.9448925925203457,0.7293400829216168,0.9592084545149179,0.0183865222018052
10.08999999999983,0.9523275915271621,0.7095571254305794,0.9614750597826033,0.009940927892015746
10.09999999999983,0.9373116060309872,0.8122866469195087,0.9600020224083451,0.009940927892015746
10.109999999999829,0.942283011469439,0.7208665252231813,0.960875949982087,0.02351705900125789
10.119999999999829,0.9412010565998539,0.7272257339896226,0.9586394255265261,0.02351705900125789
10.129999999999828,0.9423435281459783,0.7220938137879046,0.962197332367724,0.01523014453520255
10.139999999999828,0.9321812078329874,0.7130559411474161,0.9612728223621274,0.01523014453520255
10.149999999999828,0.945533170995074,0.7202118703836901,0.9616114514614593,0.017891061543135287
10.159999999999828,0.9531712767793558,0.5393650447408047,0.9640657228987196,0.017891061543135287
10.169999999999828,0.9399269289392393,0.7268827904749983,0.9623914793132058,0.029046636546795967
10.179999999999827,0.9452195521493529,0.6250170888787805,0.9611832734643929,0.029046636546795967
10.189999999999827,0.9435895408040572,0.7241994283401545,0.9655857874992342,0.01808359025131336
10.199999999999827,0.9463322129136322,0.5210231854298334,0.9619536794420259,0.01808359025131336
10.209999999999827,0.9424928187232127,0.7263985627921857,0.9655442762387783,0.01849344350332576
10.219999999999827,0.9414188576365488,0.774237591275008,0.9641140420925897,0.01849344350332576
10.229999999999826,0.9522988441283792,0.7177478159016899,0.9641967390173863,0.014096113698335655
10.239999999999826,0.9529890592903778,0.7654881118540736,0.9622195901685263,0.014096113698335655
10.249999999999826,0.9475505317086323,0.7239324106852957,0.9635313517567998,0.010920659645532085
10.259999999999826,0.9423374003062834,0.8198104297764413,0.9619160540845668,0.010920659645532085
10.269999999999825,0.9540127705007281,0.7186768571982576,0.9619815118667965,0.019959890076251287
10.279999999999825,0.951490852449202,0.5306253243714374,0.9640036268800048,0.019959890076251287
10.289999999999825,0.9536710251427005,0.7205705996082725,0.9655706042732676,0.015169665044744563
10.299999999999825,0.9480869134018741,0.5618680778578263,0.9640059572517526,0.015169665044744563
10.309999999999825,0.9480389838417406,0.7276920950247079,0.965132565845346,0.02175247183880378
10.319999999999824,0.9546020179107231,0.7031863423294555,0.9637054687776634,0.02175247183880378
10.329999999999824,0.9516543210057108,0.7255253819410308,0.9657133747314905,0.024734607415297365
10.339999999999824,0.946116544609974,0.6477605851205319,0.9653829234922039,0.024734607415297365
10.349999999999824,0.9509416466570009,0.7275942317830569,0.9680645505078016,0.012571357989348076
10.359999999999824,0.9511322287851266,0.8440744927908692,0.961933319199501,0.012571357989348076
10.369999999999823,0.951709688258461,0.7280453533862066,0.967544660367426,0.01116163886756812
10.379999999999823,0.9501342312598521,0.692920028377739,0.9652558117565191,0.01116163886756812
10.389999999999823,0.9564609158624349,0.7247880819683133,0.9675379046372954,0.01798661502696814
10.399999999999823,0.9479662382940595,0.9053595881280109,0.9657134147431511,0.01798661502696814
10.409999999999823,0.9529471014454428,0.7298901236710151,0.9674059869224753,0.01716388946523492
10.419999999999822,0.9529532153902768,0.7228165737394842,0.9668298146738039,0.01716388946523492
10.429999999999822,0.9534381109440456,0.7309054413728248,0.9681124806279837,0.017642305869160706
10.439999999999822,0.9527891155925874,0.8608166513034811,0.967050134025387,0.017642305869160706
10.449999999999822,0.9538141432176662,0.7320463990070026,0.9659484668515688,0.01636262856395459
10.459999999999821,0.9473998030068886,0.7615765320213904,0.9660760347323538,0.01636262856395459
10.469999999999821,0.9511305900873943,0.7362169920118079,0.9677436248354677,0.019778476413811977
10.479999999999821,0.9530510894710382,0.6538893290473435,0.966814296277536,0.019778476413811977
10.48999999999982,0.951966221307825,0.7368830945543382,0.9683513133296627,0.005079673177196119
10.49999999999982,0.9529784019291906,0.6286040716703812,0.966717320459694,0.005079673177196119
10.50999999999982,0.9530052083281604,0.7372968927797415,0.9673998219316176,0.015220576223289522
10.51999999999982,0.9486455034705401,0.7380518675379412,0.9652227590461638,0.015220576223289522
10.52999999999982,0.9542545589880289,0.7374469047024644,0.9688216590718897,0.013013993092367972
10.53999999999982,0.9512615895775933,0.7797289653660497,0.9669676601267473,0.013013993092367972
10.54999999999982,0.9526083277794024,0.7408630149089425,0.9694443589831715,0.02164932779584163
10.55999999999982,0.9510223702467749,0.6611968953529973,0.9679050075784653,0.02164932779584163
10.569999999999819,0.9552164826657525,0.739656094162506,0.9712776053431689,0.02246224090712754
10.579999999999819,0.9486546936187523,0.7269031120595771,0.9669758310541196,0.02246224090712754
10.589999999999819,0.9508884806164003,0.7452220364717447,0.9702932804227075,0.0081998823571959
10.599999999999818,0.9500135250708783,0.7581032349162552,0.9692018781192161,0.0081998823571959
10.609999999999818,0.9536038704996381,0.7437144200152018,0.9699670395949229,0.014576179778985765
10.619999999999818,0.952637465296547,0.6428862445991144,0.9684680424514184,0.014576179778985765
10.629999999999818,0.9507621637048216,0.7477370123570708,0.9717881432342742,0.013204296826284222
10.639999999999818,0.9536026499218744,0.8006500009494314,0.9686973466457788,0.013204296826284222
10.649999999999817,0.9519042458183249,0.7480417878120479,0.9708031169893367,0.01565689748233828
10.659999999999817,0.9494114690525205,0.7346342719306099,0.9691920416437563,0.01565689748233828
10.669999999999817,0.9529098161256121,0.7485113949109125,0.9713524003062572,0.008830209809266767
10.679999999999817,0.9533727193461179,0.7617172307538993,0.9698610578062989,0.008830209809266767
10.689999999999817,0.9518591374187342,0.7511858411418589,0.9724007834360653,0.00845909600048467
10.699999999999816,0.9505284354553941,0.8261642451734843,0.9704913051574667,0.00845909600048467
10.709999999999816,0.951411294969095,0.7530639895452859,0.9726414039209019,0.010421363358044469
10.719999999999816,0.9488593595399151,0.7999490314128537,0.9710209393021002,0.010421363358044469
10.729999999999816,0.9523985483238597,0.7534754925150324,0.9739025541904875,0.014674227388611627
10.739999999999815,0.9529643447148407,0.8979199818094104,0.9715574141334697,0.014674227388611627
10.749999999999815,0.9509331942357029,0.7563357869025319,0.9722590406544804,0.009485568362112767
10.759999999999815,0.9516756427668295,0.6685703816617479,0.9715244773861471,0.009485568362112767
10.769999999999815,0.951495208186331,0.7568718839426092,0.9725978058070882,0.00626986266564154
10.779999999999815,0.9512145884821666,0.8032079070148355,0.973183805628244,0.00626986266564154
10.789999999999814,0.953271445743263,0.7563260745144276,0.9744636069335493,0.018439977138837032
10.799999999999814,0.9481089366483625,0.630249563344945,0.971174271352875,0.018439977138837032
10.809999999999814,0.9479980579203673,0.7629342452823068,0.9732398990070581,0.008542055737144463
10.819999999999814,0.9514848061873551,0.568862744046868,0.9722872258642345,0.008542055737144463
10.829999999999814,0.9558496627290654,0.7564444732002606,0.9729946120100509,0.006647767758163073
10.839999999999813,0.9513352788200556,0.8113623778473472,0.9730296347746555,0.006647767758163073
10.849999999999813,0.9516969779217528,0.7615827050658512,0.9747814595062262,0.0055804683068127
10.859999999999813,0.9500898476671804,0.7357108314422299,0.9729969465772867,0.0055804683068127
10.869999999999813,0.9498806436847953,0.7648113038572959,0.9735824780226737,0.007175053770671938
10.879999999999812,0.9463613450778489,0.8713292205836933,0.9741362327604903,0.007175053770671938
10.889999999999812,0.9503109202315496,0.7657180835135328,0.975049257834192,0.010220162085761597
10.899999999999812,0.9489330414625133,0.8277752841482862,0.972168844080862,0.010220162085761597
10.909999999999812,0.947409199499441,0.7699423469595349,0.9754575056416056,0.011713818743304199
10.919999999999812,0.9508624343851657,0.7876018578223896,0.9743445037366552,0.011713818743304199
10.929999999999811,0.949514856349016,0.7692116015896738,0.9753346268829701,0.005686604901934062
10.939999999999811,0.9479902177822307,0.7119416001970964,0.974693069839804,0.005686604901934062
10.949999999999811,0.9494624149855895,0.7705025825649587,0.9762064801282093,0.005777517577786172
10.95999999999981,0.9445836210189743,0.729871761612915,0.9744735051117912,0.005777517577786172
10.96999999999981,0.9399816687429304,0.7811384671923409,0.9778076718506766,0.010211750202330231
10.97999999999981,0.9419124988248255,0.7111649865757563,0.975617453401883,0.010211750202330231
10.98999999999981,0.9471131782824879,0.7754865406294278,0.9767774127686887,0.006693575691957956
10.99999999999981,0.9446312341008365,0.7273896070164532,0.9755952306395467,0.006693575691957956
11.00999999999981,0.9466969405790902,0.7770372344986415,0.9773116997768095,0.001728218132887783
11.01999999999981,0.9468763651775396,0.6902570878426985,0.9752459757305375,0.001728218132887783
11.02999999999981,0.9423023472151643,0.7827093631502077,0.9789689338722514,0.002998290578316278
11.039999999999809,0.9442668470050621,0.7590124024589603,0.9759974257663846,0.002998290578316278
11.049999999999809,0.9429489522548934,0.7833832700488765,0.9781557166293173,0.011739479228392937
11.059999999999809,0.9431132571432894,0.7463034956861414,0.9770245013350227,0.011739479228392937
11.069999999999808,0.9413872420433183,0.7861190246111378,0.9774213158179453,0.007310936147760022
11.079999999999808,0.9435878417970797,0.9009853715005474,0.9763740080181266,0.007310936147760022
11.089999999999808,0.9444071478023377,0.7843429600756908,0.9775569939140445,0.009740971363573391
11.099999999999808,0.9401669412000391,0.6896324424698727,0.9764053731449888,0.009740971363573391
11.109999999999808,0.9352478628223967,0.7945907365461772,0.9788139599704329,0.00953488199104487
11.119999999999807,0.938174491656173,0.7574948740982026,0.9775439535660736,0.00953488199104487
11.129999999999807,0.9400382431592991,0.7911188294901923,0.9787662705125341,0.006714356067203322
11.139999999999807,0.9404003891469829,0.7690220817303901,0.9782285636463047,0.006714356067203322
11.149999999999807,0.9374438419190444,0.7948181937020687,0.9789543518329716,0.00709840279382661
11.159999999999807,0.9343219200491951,0.692206126901157,0.9785257216935801,0.00709840279382661
11.169999999999806,0.9378388594131335,0.7956495406464887,0.9805154216384315,0.007837933486395996
11.179999999999806,0.9324511714278729,0.8686985940238954,0.9781076904746895,0.007837933486395996
11.189999999999806,0.9353502316648941,0.7992836012803228,0.980118806352129,0.008106310088869525
11.199999999999806,0.9362063403333304,0.7348578405178643,0.9796262831976162,0.008106310088869525
11.209999999999805,0.9417461084356269,0.794012075784329,0.9808645840123544,0.008128144709160822
11.219999999999805,0.9352563627427923,0.6942475284163243,0.978974941141317,0.008128144709160822
11.229999999999805,0.9299962702058918,0.8066988124230596,0.9814475676224085,0.007866841718210903
11.239999999999805,0.9334847941635707,0.8644911413782337,0.9801100336110555,0.007866841718210903
11.249999999999805,0.9347187343709438,0.8031825601843914,0.9821194411086325,0.007086069412437607
11.259999999999804,0.933996916766849,0.7470886414626721,0.9798841711052024,0.007086069412437607
11.269999999999804,0.9298774903606333,0.8090161222839168,0.9808894912434839,0.010086476262693718
11.279999999999804,0.9298048697960253,0.9133302907463101,0.9799707483644923,0.010086476262693718
11.289999999999804,0.9275613894759334,0.8124249541619498,0.9813831600855331,0.006856648084871608
11.299999999999804,0.9333019356195873,0.7443368642647018,0.9805445534399015,0.006856648084871608
11.309999999999803,0.9315731032371103,0.8095070526870798,0.9825901445936135,0.006728211958103601
11.319999999999803,0.9363218737845816,0.7200546778759002,0.9806172112602054,0.006728211958103601
11.329999999999803,0.928392591769667,0.8136576064031944,0.9822225084132135,0.00583949604801724
11.339999999999803,0.9279507475659529,0.7139996473089408,0.9814674342586817,0.00583949604801724
11.349999999999802,0.9360923907493639,0.8069257297533922,0.9823943403893745,0.007363621985013294
11.359999999999802,0.9308137730630766,0.8505852649993113,0.9815625605176084,0.007363621985013294
11.369999999999802,0.9294775440010815,0.8143509028489462,0.9827243282199253,0.005689164277782299
11.379999999999802,0.9226946527493517,0.8100607834565319,0.9821178530443313,0.005689164277782299
11.389999999999802,0.9270325651645122,0.8176612740267717,0.9820873520531284,0.004207020513282147
11.399999999999801,0.9248697448394012,0.8278132047999084,0.9822504184713919,0.004207020513282147
11.409999999999801,0.9256134315631446,0.819964248429702,0.984108630759423,0.004273612079098305
11.419999999999801,0.9215362833629535,0.7390505421052845,0.9829685559620167,0.004273612079098305
11.4299999999998,0.9271330601628314,0.8193024671766398,0.9837077161110948,0.0035519709954862713
11.4399999999998,0.9195570206702891,0.753812785143821,0.9827608943059825,0.0035519709954862713
11.4499999999998,0.927757089705962,0.8194799970912323,0.9846816023288129,0.007906553879551267
11.4599999999998,0.9182639548375112,0.7866635037690974,0.9826586233554166,0.007906553879551267
11.4699999999998,0.9218082441631348,0.8261586436321661,0.9843848890903177,0.0042889533291681796
11.4799999999998,0.9226402198166443,0.8535491646031923,0.9828970740501455,0.0042889533291681796
11.4899999999998,0.9229626779468137,0.8257820540004936,0.9848037360865288,0.005580475227731516
11.4999999999998,0.9192438672183865,0.9262003458634134,0.9831429545732271,0.005580475227731516
11.509999999999799,0.9206776538575958,0.8287734168037185,0.9851630722317656,0.007154720786728959
11.519999999999799,0.9163333707872843,0.8987834289452272,0.9832379104800425,0.007154720786728959
11.529999999999799,0.9118598759253034,0.8382975964135776,0.9850583977725788,0.007541206433540495
11.539999999999798,0.9216746016326276,0.781279797370085,0.9835739848025409,0.007541206433540495
11.549999999999798,0.919576550488547,0.8313221032500349,0.9857225442720403,0.0026990782490090856
11.559999999999798,0.9167200149966698,0.738550005061945,0.9846605904813605,0.0026990782490090856
11.569999999999798,0.9155299882004104,0.8360020308350098,0.9857871971478711,0.0042552266511390584
11.579999999999798,0.9094602345809374,0.8404032128962978,0.98513795113323,0.0042552266511390584
11.589999999999797,0.9119835164926708,0.8401764676471781,0.9865023548652987,0.008404901256348555
11.599999999999797,0.9172744706320657,0.8602707427120969,0.9846687493440368,0.008404901256348555
11.609999999999797,0.9154901082784275,0.8372816284164526,0.9861800686798429,0.005915479520553697
11.619999999999797,0.9028668029952197,0.8490421052890096,0.984852774709376,0.005915479520553697
11.629999999999797,0.907053559087967,0.8462631502429028,0.9861388259950568,0.0040304610951658534
11.639999999999796,0.9051978408649202,0.786651510271744,0.9852693683738155,0.0040304610951658534
11.649999999999796,0.9084557146347152,0.845453976903628,0.9865363782917633,0.008750485093733409
11.659999999999796,0.9065912648336804,0.8700873514282346,0.985924728947684,0.008750485093733409
11.669999999999796,0.9030260290920122,0.8514054189556651,0.9864573755688333,0.004778446422578106
11.679999999999795,0.9005182040470876,0.8468891943443367,0.9858985528745697,0.004778446422578106
11.689999999999795,0.9102726618100647,0.844672163204257,0.9869841737691261,0.003780195609652663
11.699999999999795,0.8960814253729229,0.8141535545093673,0.9860473919285182,0.003780195609652663
11.709999999999795,0.9040513871182562,0.8513141710852371,0.9878886377954735,0.004867091478546292
11.719999999999795,0.9004717605355401,0.8517440428305647,0.9863704589265307,0.004867091478546292
11.729999999999794,0.9035585734015938,0.8522551180218079,0.9878348060771471,0.0036000345861378984
11.739999999999794,0.8976753289593734,0.8975040764899487,0.9866038586531612,0.0036000345861378984
11.749999999999794,0.8974273236648923,0.8587708213680205,0.9888042154789577,0.0015721565423415344
11.759999999999794,0.8977829996570558,0.9262754460251619,0.9865788790798965,0.0015721565423415344
11.769999999999794,0.9030758445792673,0.8535116914586159,0.9880403532261027,0.003648491086953031
11.779999999999793,0.8982169612545418,0.8510067125421433,0.9872647766360599,0.003648491086953031
11.789999999999793,0.8986791556058205,0.8582242818559664,0.9888125917441991,0.0040012352434187805
11.799999999999793,0.8898707208405504,0.9559681265693362,0.9870913370929378,0.0040012352434187805
11.809999999999793,0.898248382699442,0.8589574380323133,0.9898451751897238,0.0030547428748480343
11.819999999999792,0.8898294407958739,0.8340365797566662,0.9878362201327439,0.0030547428748480343
11.829999999999792,0.9017714018141214,0.8557059996674123,0.9895049488587029,0.00399569718805295
11.839999999999792,0.8914594895824252,0.9338534901332308,0.987635960155057,0.00399569718805295
11.849999999999792,0.9021368623961363,0.8555386450569062,0.9896379573077573,0.006442273490551917
11.859999999999792,0.9015350097249005,0.8818216481361677,0.9879159569755039,0.006442273490551917
11.869999999999791,0.893428602456509,0.864434975609462,0.9896089634388779,0.006103657652705845
11.879999999999791,0.8893733074916786,0.9015268383777231,0.9882602416412841,0.006103657652705845
11.889999999999791,0.8889191518528785,0.869129251523114,0.9898742621183527,0.0050912097098467
11.89999999999979,0.8895982627387952,0.9103703083999478,0.9888183938179672,0.0050912097098467
11.90999999999979,0.8942808101300812,0.8639305423956274,0.9904158055047172,0.007598842044294493
11.91999999999979,0.890779094201352,0.9319736507117398,0.9887376435639159,0.007598842044294493
11.92999999999979,0.8941654888505249,0.8641501495272345,0.9903585253341803,0.004110534273683001
11.93999999999979,0.8849468217917185,0.8779460194934696,0.988448195718783,0.004110534273683001
11.94999999999979,0.8922173108015616,0.8661736500408616,0.9902402326997992,0.0021177724245741054
11.95999999999979,0.8881002079827726,0.838670169682839,0.9888322982065632,0.0021177724245741054
11.96999999999979,0.8935852037395697,0.8648448127854248,0.9900459466938808,0.0017761740715177671
11.979999999999789,0.8907346099346934,0.9048215671079707,0.9892837640241601,0.0017761740715177671
11.989999999999789,0.8906924704016846,0.8677432365878113,0.990832402149355,0.003610235443225464
11.999999999999789,0.8844219719275414,0.8303968378320736,0.9891332272082259,0.003610235443225464
12.009999999999788,0.8734712138453107,0.8849526891773326,0.99120237731232,0.003715527312761528
12.019999999999788,0.8865123701913415,0.9032764846088152,0.9897019642602872,0.003715527312761528
12.029999999999788,0.878846968146196,0.8795926725408628,0.9917316813331953,0.005585724397646868
12.039999999999788,0.8727706423179548,0.8712362096936099,0.9895408113054245,0.005585724397646868
12.049999999999788,0.882376187084799,0.8760270154545146,0.9917097811302764,0.0046845246050010465
12.059999999999787,0.8860888618994703,0.9439878963951511,0.9899556473209075,0.0046845246050010465
12.069999999999787,0.8894280729170339,0.8688905162899357,0.9919891507297788,0.0029461963501487233
12.079999999999787,0.8717260924208015,0.9320111432850487,0.9910697851251615,0.0029461963501487233
12.089999999999787,0.8806639910255359,0.8775283537933388,0.9924477677156441,0.002273984464034596
12.099999999999786,0.8757644281969055,0.9355381615211112,0.9910012833150816,0.002273984464034596
12.109999999999786,0.8749862116052828,0.8830595865149772,0.9923131125943553,0.0030732148525410897
12.119999999999786,0.8786165216304331,0.9025389953069127,0.9904875537030153,0.0030732148525410897
12.129999999999786,0.8747661851230181,0.883125891845625,0.9924149425389621,0.0028237540199373616
12.139999999999786,0.8650111069557097,0.9809233392027348,0.9903831891277288,0.0028237540199373616
12.149999999999785,0.8763424716586616,0.8813656888603475,0.9928608637085694,0.003337040943021901
12.159999999999785,0.8754153172736716,0.8536092580506782,0.9909035223578296,0.003337040943021901
12.169999999999785,0.873218936275825,0.884270050957037,0.9926550241634576,0.005767250437241265
12.179999999999785,0.8668458941935933,0.8581850709794012,0.9910526564480001,0.005767250437241265
12.189999999999785,0.863799920609928,0.8934356473059872,0.9933621232376892,0.002309867007286897
12.199999999999784,0.8617717052168882,0.8640753942182325,0.9911897675517853,0.002309867007286897
12.209999999999784,0.869990265460945,0.8869819144641019,0.9930993313212761,0.00475298722202504
12.219999999999784,0.8667096095307848,0.8557371601217498,0.991640636369935,0.00475298722202504
12.229999999999784,0.8642679168395077,0.8924086597880043,0.9933019647610766,0.0029488860897224807
12.239999999999783,0.8571335638611789,0.8690962524440682,0.9918888015855727,0.0029488860897224807
12.249999999999783,0.8624694749260492,0.8938915602865155,0.9940820221278708,0.0033387377738253845
12.259999999999783,0.8630855960709983,0.8972566995481835,0.9916589881567016,0.0033387377738253845
12.269999999999783,0.8591258965453579,0.8968903292606225,0.9942038501955035,0.0015469167964050558
12.279999999999783,0.857330805466848,0.8684019311611376,0.9923760241992972,0.0015469167964050558
12.289999999999782,0.8607048912333204,0.8949288173973357,0.9945285896675776,0.0033823030664566324
12.299999999999782,0.8565823733943201,0.8638612956382578,0.9923120156398272,0.0033823030664566324
12.309999999999782,0.8628033139619526,0.892418423976131,0.99424797704336,0.005942013995757202
12.319999999999782,0.865338118420637,0.8977342831995796,0.9921014701829693,0.005942013995757202
12.329999999999782,0.8580617719169435,0.89672307224141,0.99442282548107,0.003348103118820882
12.339999999999781,0.8607262286680623,0.8731678166577421,0.9931046553654664,0.003348103118820882
12.349999999999781,0.8618269602710503,0.89249902258661,0.994615007328922,0.0022513255234013186
12.359999999999781,0.84192131306085,0.9158686017520292,0.9932272007090073,0.0022513255234013186
12.36999999999978,0.8509427275962507,0.9029064316011661,0.9947875292571469,0.0038387073175052246
12.37999999999978,0.850933420156126,0.8505046951999351,0.9929829318907133,0.0038387073175052246
12.38999999999978,0.852350533298945,0.9009905248861451,0.9949835475008942,0.003373740678237458
12.39999999999978,0.848109618549476,0.9134209060504266,0.9931687828258954,0.003373740678237458
12.40999999999978,0.8629905161311445,0.8898282471334389,0.9950818542887963,0.0024474319397902377
12.41999999999978,0.851285306513153,0.8195697174948486,0.9932249456120368,0.0024474319397902377
12.42999999999978,0.8505190006065192,0.9017511203777959,0.9950988698880379,0.004546208793017687
12.43999999999978,0.8523287184508691,0.8765867799060673,0.9937903485615405,0.004546208793017687
12.449999999999779,0.8505275437250214,0.9011679938916548,0.9954621515721418,0.0012695079131131593
12.459999999999779,0.8359074070163597,0.9792180329647362,0.9938784090934842,0.0012695079131131593
12.469999999999779,0.8472020804181373,0.9038908590763511,0.9958662382757975,0.0038887761221286865
12.479999999999778,0.8382508360135636,0.8658796600645379,0.9936687385895333,0.0038887761221286865
12.489999999999778,0.8471789710375269,0.9032878644992692,0.995641328435654,0.0027028728604599275
12.499999999999778,0.850804666058559,0.9009899237254442,0.9943069710962856,0.0027028728604599275
12.509999999999778,0.8484247121844953,0.9014033158534704,0.9959515002570112,0.0030850754836850764
12.519999999999778,0.8489710880649133,0.920767055034421,0.9947273719781572,0.0030850754836850764
12.529999999999777,0.8475694588427383,0.9015934665576504,0.995935462891795,0.0025197281474842173
12.539999999999777,0.8399869586583438,0.9567301014858175,0.9946691105608215,0.0025197281474842173
12.549999999999777,0.8483075486005666,0.9001708644182256,0.9959241228837296,0.0015935133164001129
12.559999999999777,0.8429681369472366,0.9121607711231505,0.9945241058908979,0.0015935133164001129
12.569999999999776,0.8563941241794424,0.8913800420135372,0.9959126250075198,0.002138881354208255
12.579999999999776,0.8373564459931131,0.8853276872571965,0.9951854792928647,0.002138881354208255
12.589999999999776,0.8462792213804915,0.9007779078750963,0.9961667109644824,0.0027755425220360084
12.599999999999776,0.838207777162021,0.8802541347575099,0.9954587964224779,0.0027755425220360084
12.609999999999776,0.8377226714437287,0.9085859791850409,0.9962351858500091,0.003948118703379822
12.619999999999775,0.8505635652804067,0.9007506957047695,0.9958084471848118,0.003948118703379822
12.629999999999775,0.8374966624547344,0.9080333058440202,0.996343169530831,0.0014297442358572857
12.639999999999775,0.8339135090577251,0.8618391548485467,0.9957586885624512,0.0014297442358572857
12.649999999999775,0.8381299087518309,0.9065982713124007,0.9967618885175509,0.0048568323159357395
12.659999999999775,0.8387279206796882,0.9120942605231621,0.9961666986170533,0.0048568323159357395
12.669999999999774,0.840594261726878,0.9033183129170544,0.9965632446132996,0.004635218540984552
12.679999999999774,0.8385467948321054,0.8077179194349238,0.9962913558667076,0.004635218540984552
12.689999999999774,0.839119912566556,0.9039710417885286,0.9966740042015503,0.002459487155516848
12.699999999999774,0.8385567127341458,0.8086263581441101,0.9961666849014366,0.002459487155516848
12.709999999999773,0.8314578495304632,0.9107920137666008,0.9968115264031124,0.0037849956099623287
12.719999999999773,0.8378861433786959,0.8980659111606815,0.996686319494775,0.0037849956099623287
12.729999999999773,0.8349296050215067,0.906445418618873,0.9971587334215706,0.0027975383934856794
12.739999999999773,0.836581460690921,0.8608841193352076,0.9968223478517314,0.0027975383934856794
12.749999999999773,0.8433042059097271,0.8971888907810983,0.9971051042453668,0.0012440521758230933
12.759999999999772,0.8422197579827726,0.8327511317405722,0.9968716522371337,0.0012440521758230933
12.769999999999772,0.8300750381937038,0.9095540022249774,0.9973015274269582,0.002236991637106519
12.779999999999772,0.8374164794540089,0.9620267315495733,0.996848637601665,0.002236991637106519
12.789999999999772,0.8432290377537287,0.8954803903857764,0.9973326209798223,0.0018017473283732475
12.799999999999772,0.8280273830154276,0.8773526731933927,0.997044066773928,0.0018017473283732475
12.809999999999771,0.8236984314207959,0.9141176984138388,0.9972077740267441,0.0030843018637172785
12.819999999999771,0.8319366054746016,0.9499319636403558,0.996921449537413,0.0030843018637172785
12.829999999999771,0.8284339060517792,0.9084175640115999,0.99744762505152,0.0014709639348145002
12.83999999999977,0.8311163849521739,1.0138768772561177,0.9973505514727076,0.0014709639348145002
12.84999999999977,0.833855314815164,0.9020398815034314,0.9974316080877447,0.0020551265778526637
12.85999999999977,0.8317058368284578,0.9019857212755896,0.9972110689761629,0.0020551265778526637
12.86999999999977,0.8179526257695585,0.9169831278282896,0.9975670810353533,0.003060949807570318
12.87999999999977,0.826010341356499,0.9169319363127674,0.9971633236221199,0.003060949807570318
12.88999999999977,0.8334502902677994,0.9004579172465734,0.997472694556303,0.003676437924464684
12.89999999999977,0.8254061607327063,0.8923662387217516,0.9969343107861468,0.003676437924464684
12.90999999999977,0.818493351793139,0.9144304376160667,0.9978290282393639,0.0015556894471732495
12.919999999999769,0.8144046585559703,0.974894986393849,0.9971893019103648,0.0015556894471732495
12.929999999999769,0.8176934692854229,0.9141822089052776,0.9980331884962286,0.001476116638104789
12.939999999999769,0.8239231743651569,0.9574527614633183,0.9971305804186469,0.001476116638104789
12.949999999999768,0.8230719711839474,0.907751809207812,0.9980019346567782,0.0009281112030437733
12.959999999999768,0.8178936021002992,0.8792514560814553,0.9970963598316496,0.0009281112030437733
12.969999999999768,0.8307742849291853,0.8989978361906098,0.9978076257952664,0.001579748432761066
12.979999999999768,0.8153818214745803,0.8973554737566899,0.9969817611854985,0.001579748432761066
12.989999999999768,0.820413487948155,0.9083290423068193,0.9981917648665547,0.0018188846273283197
12.999999999999767,0.8182582110317218,0.963231510826184,0.9967122475790332,0.0018188846273283197
13.009999999999767,0.8193744159187423,0.9082907020090303,0.9982436015612663,0.0013591179361831223
13.019999999999767,0.8151225221450975,0.9527824011638953,0.9966792089991996,0.0013591179361831223
13.029999999999767,0.8185436634386404,0.9080322266486671,0.9984367045103077,0.0016957559625851066
13.039999999999766,0.8211681208358568,0.9493542667628578,0.996255180358049,0.0016957559625851066
13.049999999999766,0.8170487956684596,0.9084271027882763,0.9984241376544817,0.0018416838751212743
13.059999999999766,0.8112233889428909,0.8165192592571444,0.996363551058629,0.0018416838751212743
13.069999999999766,0.821169975114555,0.9031937653988196,0.9985193711326629,0.0014193111969454735
13.079999999999766,0.8171702668666839,0.9264988792270323,0.9960198267564673,0.0014193111969454735
13.089999999999765,0.8160367965304749,0.9072193248202743,0.9986088022232181,0.0011873943989412364
13.099999999999765,0.8201652880775774,0.9671853520691875,0.9959282228661432,0.0011873943989412364
13.109999999999765,0.8177534608992383,0.9043684567350097,0.9985260436137888,0.0009344919524814817
13.119999999999765,0.8118825675326866,0.8290881221977858,0.9955281705893739,0.0009344919524814817
13.129999999999765,0.8174815134637361,0.9034998063954053,0.9987500836779052,0.0014372124439010069
13.139999999999764,0.8154536246308293,0.9228498679357183,0.9956894633272274,0.0014372124439010069
13.149999999999764,0.8182086800266051,0.901631562159322,0.9987716334864609,0.00126527994387873
13.159999999999764,0.8186365497748112,0.9418066872926893,0.9953081022783578,0.00126527994387873
13.169999999999764,0.8161607563533746,0.9025385320255439,0.9987905565917873,0.0009710314502637152
13.179999999999763,0.8058527180773769,0.8887302145863047,0.9951283650341387,0.0009710314502637152
13.189999999999763,0.8214596067310106,0.8960841087394078,0.9986298038334738,0.0016417806616572932
13.199999999999763,0.8155034870484468,0.9138204418739717,0.9947614087841239,0.0016417806616572932
13.209999999999763,0.8138801666480863,0.902521795810258,0.9986726164430648,0.0007386541421947364
13.219999999999763,0.8259795715573176,0.8536201790966302,0.9943775041077667,0.0007386541421947364
13.229999999999762,0.8157495958547912,0.899470517997584,0.9985697195170409,0.0017021909917420933
13.239999999999762,0.8089353420643075,0.9737696309224161,0.9937118918395723,0.0017021909917420933
13.249999999999762,0.8131219579331501,0.9009254612018259,0.9986475692884146,0.002158838433580502
13.259999999999762,0.809379192597077,0.8544899889073918,0.9938686253027249,0.002158838433580502
13.269999999999762,0.814157506448925,0.8986930861123021,0.9987211664845694,0.0011685317695418098
13.279999999999761,0.8143074084864524,0.931088975345763,0.9932520640186498,0.0011685317695418098
13.289999999999761,0.8077117630914774,0.9039466317902451,0.9987544045541041,0.0014438834547471642
13.299999999999761,0.8106027025575647,0.9121257716613058,0.9924655378439999,0.0014438834547471642
13.30999999999976,0.8105862477632169,0.8998426978161942,0.9986685140431909,0.0013973273376934711
13.31999999999976,0.8107138508297507,0.9341547456590099,0.9919405437190645,0.0013973273376934711
13.32999999999976,0.8134908301402017,0.895723548088287,0.9986580800596435,0.0015096031739562632
13.33999999999976,0.8063076476110437,0.8859117315672058,0.9918878229684419,0.0015096031739562632
13.34999999999976,0.807191389084028,0.9008142551041651,0.9987936600334488,0.0016538488304442336
13.35999999999976,0.80436340634334,0.8627596170168741,0.9910750454537904,0.0016538488304442336
13.36999999999976,0.8041227793272532,0.9026412251834606,0.9989237485806869,0.0009308226083462358
13.37999999999976,0.80341706503431,1.006303339288286,0.9904475829129002,0.0009308226083462358
13.389999999999759,0.8139900556800732,0.8915182391222582,0.9988114975272033,0.0013760962818782421
13.399999999999759,0.8056069978841297,0.8723969807738726,0.9905932174357099,0.0013760962818782421
13.409999999999759,0.8052936211206267,0.8990025245915461,0.9989442048005435,0.0007997853331208427
13.419999999999758,0.8090032018248202,0.8388411304382472,0.9897573055994728,0.0007997853331208427
13.429999999999758,0.8111940438242321,0.8918472261009862,0.9987598425897548,0.002254303895167713
13.439999999999758,0.8110145101877102,0.9147835988733894,0.9888113893567474,0.002254303895167713
13.449999999999758,0.814153999532987,0.8876573112360228,0.998722608953332,0.0011989960663269454
13.459999999999757,0.8095962624601707,0.8816145082400642,0.9889315906127834,0.0011989960663269454
13.469999999999757,0.8034193132695634,0.8971837092965385,0.9987382154871385,0.0007247369875145095
13.479999999999757,0.8085431908086742,0.8559217357077527,0.987822523407837,0.0007247369875145095
13.489999999999757,0.8129864937518244,0.8863519327786109,0.9986082384892023,0.00046967464716134513
13.499999999999757,0.8068923487040751,0.7203937320592815,0.9868156195743688,0.00046967464716134513
13.509999999999756,0.8142419706816675,0.8838697359526776,0.9985301093157918,0.000910043598152074
13.519999999999756,0.8024601928151729,0.9824788204416524,0.9869213743662155,0.000910043598152074
13.529999999999756,0.8016396770674034,0.8952587127948928,0.9986410066340023,0.0015337090952979987
13.539999999999756,0.8037654218145546,0.8633884650745012,0.9853097148464981,0.0015337090952979987
13.549999999999756,0.813442190445136,0.8821711873064597,0.998402189707412,0.0015887374581031754
13.559999999999755,0.8048433700675011,0.8301653641999035,0.9844661042740299,0.0015887374581031754
13.569999999999755,0.8115455418420966,0.882843967794334,0.9983389214074038,0.0005453229654544302
13.579999999999755,0.8087508448676297,0.9659542623552038,0.9835552514512864,0.0005453229654544302
13.589999999999755,0.8070440403382353,0.8861123367035693,0.9983392826414763,0.001137672369056101
13.599999999999755,0.8000056794257155,0.8689028571821051,0.9842100816112973,0.001137672369056101
13.609999999999754,0.8053430161472944,0.8865568887641962,0.9983214871341473,0.0007777161785925843
13.619999999999754,0.8154767970651091,0.8481842444159621,0.9827282030581042,0.0007777161785925843
13.629999999999754,0.8073087082313786,0.8833246714636336,0.9982536349692782,0.0007415860611872257
13.639999999999754,0.8041957296519682,0.904973362807777,0.9817683508935964,0.0007415860611872257
13.649999999999753,0.8072099413194831,0.8821665621212647,0.9982229799632135,0.0005563576322685788
13.659999999999753,0.8022443325526541,0.909388022209521,0.980929463318522,0.0005563576322685788
13.669999999999753,0.8048927694622371,0.883230738899567,0.9982531817700747,0.001221717698423069
13.679999999999753,0.8028409278547228,0.9238784692508442,0.9809638073143451,0.001221717698423069
13.689999999999753,0.8047985840743449,0.8820570303867846,0.9982245885445886,0.0010086658889250863
13.699999999999752,0.8051252660099324,0.8513796377970948,0.980089566381308,0.0010086658889250863
13.709999999999752,0.8055508776731637,0.8800421191566705,0.9979646471083983,0.0011109610646617338
13.719999999999752,0.7941180852540346,0.9645482337442669,0.9799250204981802,0.0011109610646617338
13.729999999999752,0.8069737121511682,0.8773517113510882,0.9979493958211367,0.0009731821067047687
13.739999999999752,0.8064636416989016,0.8299358582359863,0.9780221514825063,0.0009731821067047687
13.749999999999751,0.8015592468203566,0.8815155233175247,0.9978738874811682,0.0007701198791508296
13.759999999999751,0.7995520569053836,0.8434926952404287,0.9765902001754847,0.0007701198791508296
13.76999999999975,0.804724906507549,0.8770649770742703,0.9977366853167079,0.0008221896514148047
13.77999999999975,0.802591689043729,0.9374880448851106,0.9761825829503983,0.0008221896514148047
13.78999999999975,0.8092606138231891,0.8712675788191018,0.9976613796303365,0.0011039531869605408
13.79999999999975,0.79986605264126,0.9009230327276235,0.9749535867825017,0.0011039531869605408
13.80999999999975,0.806200114482895,0.8730951184948529,0.9976451473822032,0.0006685638946492113
13.81999999999975,0.800562141936189,0.8162684429748491,0.9741476610175853,0.0006685638946492113
13.82999999999975,0.7973570381315913,0.8806887202143399,0.9975970571133304,0.0006955135608423235
13.83999999999975,0.79627300672785,0.8021496598293234,0.9729902223479613,0.0006955135608423235
13.84999999999975,0.8026951010045378,0.8740459872791257,0.9974754506029138,0.0009539232485921374
13.859999999999749,0.8006663848706914,0.8481484987322313,0.9725569244128949,0.0009539232485921374
13.869999999999749,0.801733667139092,0.8737401480129192,0.9974311778335709,0.0005475262119784413
13.879999999999749,0.8047793339655609,0.8389771790394023,0.9722544459084674,0.0005475262119784413
13.889999999999748,0.805735037213382,0.868467139545532,0.9975038819343812,0.0012896040769157034
13.899999999999748,0.8010621532509674,0.8638353163777386,0.9718485925885103,0.0012896040769157034
13.909999999999748,0.8035908099760313,0.8693666916051443,0.9973674950224775,0.0010921676127790922
13.919999999999748,0.803689788034251,0.887796521174971,0.9710703549133199,0.0010921676127790922
13.929999999999747,0.8035380912329281,0.8681640932401248,0.9971475298885113,0.0014692619624955543
13.939999999999747,0.8035850437132007,0.8511349803578414,0.9712373585258068,0.0014692619624955543
13.949999999999747,0.7963550782409927,0.8740973026459691,0.9971662400818606,0.0005766290114535656
13.959999999999747,0.7959592688291914,0.8507772449483959,0.9708660217609846,0.0005766290114535656
13.969999999999747,0.8037108015615507,0.8654403566830164,0.9971190324979209,0.0010806741897288054
13.979999999999746,0.8009025593574591,0.8936253601903599,0.9700614191276122,0.0010806741897288054
13.989999999999746,0.8068142539639697,0.8610909114756549,0.9971721538979493,0.0004798107149638457
13.999999999999746,0.7977545886529382,0.9054550637880169,0.9705694456074352,0.0004798107149638457
14.009999999999746,0.8021898109677223,0.86448877486376,0.9968067546316122,0.0007497224866096691
14.019999999999746,0.7997799989086902,0.9123711388741578,0.9704703032101419,0.0007497224866096691
14.029999999999745,0.8012921549812765,0.8641335723483198,0.9970092306344092,0.0008988259987233926
14.039999999999745,0.8016955962822815,0.8460779817028611,0.9697073885703391,0.0008988259987233926
14.049999999999745,0.8042597260895462,0.8599119237429222,0.9968593922300839,0.001164068421723789
14.059999999999745,0.8019450357837629,0.8689607991643741,0.9701280909287904,0.001164068421723789
14.069999999999744,0.807681736594278,0.8552568825866852,0.9966408047405453,0.0005960702751202094
14.079999999999744,0.7984458218375303,0.8401789775890376,0.9704587857668078,0.0005960702751202094
14.089999999999744,0.7970207065318721,0.864711554060026,0.9964645917880705,0.0004750741503881543
14.099999999999744,0.8003095593692902,0.9000418664558331,0.9708896063268699,0.0004750741503881543
14.109999999999744,0.8056918381283932,0.8547649075420701,0.9963436126428219,0.0010672456038492944
14.119999999999743,0.7950055188770617,0.7120913158352798,0.9719350203568125,0.0010672456038492944
14.129999999999743,0.7985499443870678,0.8606962345427962,0.996508109519351,0.0007566906764874628
14.139999999999743,0.7978073615940543,0.6291174053388415,0.9717116775593407,0.0007566906764874628
14.149999999999743,0.8040070657871725,0.8539789762343184,0.9963470866546605,0.0010157565822970338
14.159999999999743,0.8005543573788334,0.8002247900015176,0.972515414831979,0.0010157565822970338
14.169999999999742,0.8027347243571118,0.8540341453111459,0.9960927120332006,0.000584751486208015
14.179999999999742,0.8070343349732394,0.8937836338339117,0.9732321650094643,0.000584751486208015
14.189999999999742,0.806002862104085,0.8495439316951656,0.9961098858333933,0.0006017947270263125
14.199999999999742,0.8017679119260258,0.8354402667455201,0.974543037073405,0.0006017947270263125
14.209999999999742,0.8041707206812809,0.8501864902861089,0.9959034884003356,0.0010228776086496927
14.219999999999741,0.797474441288381,0.8546118457897154,0.9748921960247467,0.0010228776086496927
14.229999999999741,0.8022323988191594,0.8509191961397624,0.9959003565784919,0.0006339117136857941
14.23999999999974,0.797601255358301,0.8307651262549205,0.9757681527983781,0.0006339117136857941
14.24999999999974,0.7990235103981274,0.8529158468423192,0.9958335198363273,0.0005430907515049546
14.25999999999974,0.8035817479442541,0.663232082424575,0.9761949020112772,0.0005430907515049546
14.26999999999974,0.8006060753012688,0.8500985709171751,0.9958627842387738,0.0006693430167444655
14.27999999999974,0.7957880737043518,0.8341467157231659,0.976941179828288,0.0006693430167444655
14.28999999999974,0.8039397067409789,0.8455429217177399,0.9956275090273147,0.000886397767404988
14.29999999999974,0.7985998267192237,0.7634705402158077,0.977353765550073,0.000886397767404988
14.30999999999974,0.8019766979051142,0.8463143452469091,0.9956337400795114,0.0008453342169732515
14.31999999999974,0.7962173893388088,0.7830402091142488,0.9787439273329502,0.0008453342169732515
14.329999999999739,0.8023846461111062,0.8447062075618463,0.9954558346115792,0.0004791015172675412
14.339999999999739,0.806561232960299,0.7994602542123359,0.9785134488469412,0.0004791015172675412
14.349999999999739,0.8071877303470398,0.8387112610175276,0.9952950539827067,0.0007766727791199444
14.359999999999738,0.7984214757613466,0.8249322405624827,0.9798644056474266,0.0007766727791199444
14.369999999999738,0.8057167489308572,0.8390315313766409,0.9951865734941311,0.000524518287197773
14.379999999999738,0.8003471882528277,0.8856081711113233,0.9806409927671662,0.000524518287197773
14.389999999999738,0.8057342583736734,0.837857603491798,0.9949431394467877,0.0011444889672360282
14.399999999999737,0.8053424740177828,0.8479964762228941,0.9796005219497239,0.0011444889672360282
14.409999999999737,0.8020226978544794,0.8404198578525923,0.9949799937114434,0.00046262760625573286
14.419999999999737,0.7997512692371013,0.8070401612891083,0.9811316372301754,0.00046262760625573286
14.429999999999737,0.7973767885531501,0.8438913031245008,0.9948865488919804,0.0006246010117090319
14.439999999999737,0.7983206813884423,0.9291035447478259,0.9818759484294963,0.0006246010117090319
14.449999999999736,0.8000682908637277,0.8399877786682668,0.9948105070937261,0.000348645833070565
14.459999999999736,0.8036469190835216,0.893452713983904,0.9820756245444702,0.000348645833070565
14.469999999999736,0.8036919492320116,0.8351781163735921,0.994709215072426,0.0008508363366317795
14.479999999999736,0.8015746356339799,0.9018724464241248,0.9829347441203725,0.0008508363366317795
14.489999999999736,0.8075267734223159,0.8301915136959079,0.9946519716721498,0.0007728000704953702
14.499999999999735,0.7985238371977584,0.8305350780184991,0.9837009781087954,0.0007728000704953702
14.509999999999735,0.8107153728544836,0.8258902738385292,0.994450379655676,0.0003761728207270343
14.519999999999735,0.795086750837855,0.7797693328911226,0.9838031838993158,0.0003761728207270343
14.529999999999735,0.8065778670403608,0.8289507098214692,0.9943803485757874,0.0006052172553430201
14.539999999999734,0.8037781752853362,0.8102723388675315,0.9842927018396675,0.0006052172553430201
14.549999999999734,0.8019759561919141,0.8324431932044138,0.9942303103589265,0.0007545770469849538
14.559999999999734,0.8008393913589418,0.9058354499338925,0.985029089941192,0.0007545770469849538
14.569999999999734,0.8034775599934116,0.8297959580764808,0.9942651892380096,0.00046965193814769887
14.579999999999734,0.8011194210806145,0.9157042815618714,0.9852823071294884,0.00046965193814769887
14.589999999999733,0.802385634070586,0.8297631746486636,0.99417395839222,0.0011459360665596798
14.599999999999733,0.8058336395033002,0.9096401077435745,0.9855418728384201,0.0011459360665596798
14.609999999999733,0.8017616980318515,0.8292550131296937,0.9938541064834729,0.0006070257916654552
14.619999999999733,0.8018735108327334,0.9929612730246067,0.9860690953545814,0.0006070257916654552
14.629999999999733,0.8027810958920103,0.8271032675052092,0.9938528391830072,0.0004856743719194566
14.639999999999732,0.8008611744361659,0.9486925534086039,0.98655897330328,0.0004856743719194566
14.649999999999732,0.8017541652778608,0.8270110537992936,0.9937319035517714,0.0007904122164332717
14.659999999999732,0.7993512535418066,0.8733840600695938,0.9869969648831447,0.0007904122164332717
14.669999999999732,0.8000957826587525,0.8275457401925694,0.9936454272930508,0.0003311035838694168
14.679999999999731,0.8036296317573284,0.73421474856316,0.9875136282361381,0.0003311035838694168
14.689999999999731,0.8007398703532029,0.8257668902524815,0.9937645656770415,0.00022931940463542856
14.699999999999731,0.8023475476364496,0.8568710296826092,0.9878324136919293,0.00022931940463542856
14.70999999999973,0.8054389137217101,0.8199436350419467,0.9935641903355703,0.0009328440322610865
14.71999999999973,0.8011118834928668,0.7720666719870639,0.9878963940000064,0.0009328440322610865
14.72999999999973,0.8024422263482871,0.8218694498618191,0.9935516074712403,0.000525281704417699
14.73999999999973,0.7981800095580142,0.7313718288522495,0.9883884804533691,0.000525281704417699
14.74999999999973,0.8071561049774096,0.8160642838611419,0.9934902037440873,0.0005065961987697732
14.75999999999973,0.8016912059739137,0.9106874522408239,0.9887358565648745,0.0005065961987697732
14.76999999999973,0.8031319925553898,0.8190400530359541,0.9932300930534806,0.0008350176737641725
14.77999999999973,0.8055866855296667,0.8774905024139974,0.9884213003795818,0.0008350176737641725
14.78999999999973,0.8040109721561061,0.8170825257777564,0.9931501020397439,0.0005918105777288022
14.799999999999729,0.8031635637523383,0.826910880082369,0.9890122110362072,0.0005918105777288022
14.809999999999729,0.8032804839315988,0.8167472004808156,0.9930207040371247,0.00031222262855078056
14.819999999999729,0.7987226927116189,0.7608940670253519,0.9892924784767675,0.00031222262855078056
14.829999999999728,0.8017777674243056,0.8171839806883154,0.9930067410228937,0.0003179895335242608
14.839999999999728,0.8066908932840127,0.8387251157084106,0.9897382194755008,0.0003179895335242608
14.849999999999728,0.806503082740895,0.8113817004723541,0.9928933465395393,0.0008898542155237561
14.859999999999728,0.8062460366915406,0.6380493618535232,0.9897406611608708,0.0008898542155237561
14.869999999999727,0.8014602246816009,0.8154001852628817,0.992723154516651,0.00037263543653535307
14.879999999999727,0.8022952029674517,0.7175704148669132,0.9897836950697676,0.00037263543653535307
14.889999999999727,0.8020215904272202,0.8137730651781108,0.9928890994325846,0.00032862083966839727
14.899999999999727,0.8015223027174867,0.8649365689396742,0.9901923861533918,0.00032862083966839727
14.909999999999727,0.8055722252778027,0.8091618182077738,0.9925672384089153,0.00020603645191928123
14.919999999999726,0.8023973538418065,0.9283667367996999,0.9903965033383525,0.00020603645191928123
14.929999999999726,0.8051640075935855,0.808554327590921,0.9927022500647926,0.0007899779934318573
14.939999999999726,0.8032724313320205,0.7227177398471565,0.990672512648584,0.0007899779934318573
14.949999999999726,0.8026581634831846,0.8100469870279925,0.9925600700548948,0.00028561317687550187
14.959999999999726,0.8018781890619847,0.8973464157493561,0.9907791591256505,0.00028561317687550187
14.969999999999725,0.8040398494829211,0.8076336874390176,0.9925217508998915,0.0006736873242938403
14.979999999999725,0.8031999049134205,0.6152962447333179,0.990957172225512,0.0006736873242938403
14.989999999999725,0.8036481244852929,0.8070131028754475,0.9923308003754694,0.00038357557430506036
14.999999999999725,0.8031585763339895,0.65449570209722,0.9910024594351924,0.00038357557430506036
15.009999999999724,0.8052177072913855,0.8044307657686105,0.9921958201802004,0.00039913953775645646
15.019999999999724,0.806495910408425,0.7539052871850221,0.9909850797131117,0.00039913953775645646
15.029999999999724,0.8035609269763052,0.805100046463574,0.9920598089652654,0.0005329963661020968
15.039999999999724,0.7996506837003173,0.8828219665464032,0.9911852482615404,0.0005329963661020968
15.049999999999724,0.8022662097669422,0.8053949740512788,0.9919103862508727,0.0003299313008272977
15.059999999999723,0.8023934210033541,0.7356038821452083,0.9913448467877708,0.0003299313008272977
15.069999999999723,0.8056979909011751,0.8009567597599527,0.9920813195182052,0.0004474947526786607
15.079999999999723,0.802541195715845,0.7489844572020208,0.9913787320337505,0.0004474947526786607
15.089999999999723,0.8046316767146882,0.8010600260272343,0.9918758615110073,0.0003631053209350793
15.099999999999723,0.8032257684850477,0.9114418371431383,0.9914921944892621,0.0003631053209350793
15.109999999999722,0.8019659746112481,0.8027551176553436,0.9916779864162953,0.00029005904929424724
15.119999999999722,0.8018469296056052,0.681523155420348,0.9916429744637335,0.00029005904929424724
15.129999999999722,0.8051408993705447,0.7985889473366748,0.9914074615772819,0.00046638742386777515
15.139999999999722,0.8075916456674219,0.800815637379248,0.9914649195930032,0.00046638742386777515
15.149999999999721,0.8071579891133093,0.7956227023321781,0.9909169339220584,0.00030259913987558504
15.159999999999721,0.8043144713716666,0.9286168107196724,0.9914963404526848,0.00030259913987558504
15.169999999999721,0.804224829092466,0.7976340036066946,0.9909808272731692,0.00019619719460538376
15.17999999999972,0.8019899521824521,0.7181124350269836,0.9916050429344161,0.00019619719460538376
15.18999999999972,0.804289775607641,0.7966211472293229,0.990946794515605,0.00048551216880734165
15.19999999999972,0.8018128849774394,0.9209167797819753,0.9915472428334346,0.00048551216880734165
15.20999999999972,0.8071733118267013,0.7927998000480683,0.9907905585160509,0.0002078250901779343
15.21999999999972,0.8046290362235544,0.8377106112649702,0.9914840828289697,0.0002078250901779343
15.22999999999972,0.8029794805314199,0.796098200571812,0.9908205153996622,0.0002016370463410131
15.23999999999972,0.8051772378311517,0.8427188856229952,0.9914864404753733,0.0002016370463410131
15.24999999999972,0.8042258021178725,0.7939115107070158,0.9906046013260844,0.0006343055658917542
15.25999999999972,0.8018937174266283,0.9730493382514991,0.9915504355243039,0.0006343055658917542
15.269999999999719,0.8037305090942427,0.793488125225009,0.9906378941214135,0.00034219222833152383
15.279999999999719,0.8052016412965992,0.9154357807106741,0.991377601803339,0.00034219222833152383
15.289999999999718,0.8089839371934906,0.7873183575899858,0.990561914646561,0.00025758316726301066
15.299999999999718,0.803042220496325,0.6902397517815084,0.9912513048337085,0.00025758316726301066
15.309999999999718,0.8031485927385826,0.792306085232199,0.9905159557512442,0.0006621304071204825
15.319999999999718,0.8044051049640805,0.7820656782014923,0.9913443469610468,0.0006621304071204825
15.329999999999718,0.8030098613908457,0.7915367010486177,0.9903997225622193,0.00037624325103572526
15.339999999999717,0.8019674990719519,0.8044722478413802,0.9913410040138735,0.00037624325103572526
15.349999999999717,0.8047900698496807,0.7888547886443973,0.9902846038475892,0.00040698463669104374
15.359999999999717,0.8026590492080803,0.7481737973972801,0.9911668055596877,0.00040698463669104374
15.369999999999717,0.8059925988597794,0.786779151412295,0.990164930002461,0.00038040383014193417
15.379999999999717,0.7999253583556121,0.8691869928899236,0.9907863649401121,0.00038040383014193417
15.389999999999716,0.8028942699489283,0.7890272960183528,0.9903820550444076,0.0003779440531154256
15.399999999999716,0.8018673965563157,0.7825412020787343,0.9908601293736032,0.0003779440531154256
15.409999999999716,0.8032416712868372,0.7878015439046915,0.9904106287287608,0.00036088767771470017
15.419999999999716,0.8018321757483962,0.7499129371316504,0.9906560225108041,0.00036088767771470017
15.429999999999715,0.802328959353052,0.7878461230524509,0.9904917169330836,0.0007056586008639181
15.439999999999715,0.7999014706220494,0.6258625810364498,0.9906046041584723,0.0007056586008639181
15.449999999999715,0.803337096377508,0.7859680370601545,0.9905186192799904,0.000336316694049984
15.459999999999715,0.801125383428594,0.6574282049924633,0.990693098604427,0.000336316694049984
15.469999999999715,0.8011755842457717,0.7872837462582596,0.9905606140453809,0.0004257681358886902
15.479999999999714,0.8014248586681795,0.7392711636310771,0.9904303716816888,0.0004257681358886902
15.489999999999714,0.804013456723357,0.783579545807963,0.9905634893801318,0.00033948437567648946
15.499999999999714,0.8002216634814896,0.9093177561525312,0.9900938576889685,0.00033948437567648946
15.509999999999714,0.8025435323061225,0.7842256638562011,0.9906474690706686,0.0005811471882786249
15.519999999999714,0.8027689224146641,0.8918601524579558,0.9899344372231222,0.0005811471882786249
15.529999999999713,0.8031591479962537,0.7827757757897692,0.9906675448437251,0.0002703769407438699
15.539999999999713,0.8005633128221662,0.6465949243713043,0.9899080636678035,0.0002703769407438699
15.549999999999713,0.8028178000665422,0.7823011505643869,0.9905723876942748,0.00033618193591509104
15.559999999999713,0.8006664386139167,0.7895362407460912,0.9895310948917873,0.00033618193591509104
15.569999999999713,0.8019083424214559,0.7824010792344285,0.9905364033247652,0.00036183673701773854
15.579999999999712,0.7998376411110696,0.8083920340243589,0.9897595231398725,0.00036183673701773854
15.589999999999712,0.8047113500418174,0.7787867848829589,0.990715664405882,0.0002594986610934202
15.599999999999712,0.799083461696262,0.9147354853655569,0.989401160033172,0.0002594986610934202
15.609999999999712,0.7987826909942304,0.7839519219792672,0.9907106924625855,0.00026760684524468044
15.619999999999711,0.7975267577702195,0.7482681160374289,0.9892620309759671,0.00026760684524468044
15.629999999999711,0.8000852664523481,0.7818169905347194,0.9905878551160866,0.00021265762848081006
15.639999999999711,0.8003206942540352,0.6371856608058624,0.9890837238850996,0.00021265762848081006
15.64999999999971,0.7993674166687044,0.7817287273757849,0.9906889929755403,0.00028850479713846654
15.65999999999971,0.7976719902876177,0.7764129527745522,0.9888492675477959,0.00028850479713846654
15.66999999999971,0.800621483425091,0.7796661631464329,0.990446191819432,0.00014143291126464793
15.67999999999971,0.7979601724448171,0.7130186159084579,0.9884636270687939,0.00014143291126464793
15.68999999999971,0.8000926845745557,0.7794152738121474,0.9905210409676657,0.00022666549628907513
15.69999999999971,0.7979664359809211,0.8267809817559897,0.9885278655739576,0.00022666549628907513
15.70999999999971,0.7978492207228192,0.7808849830488102,0.9904247631249673,0.00017546559296951068
15.71999999999971,0.7976669500296079,0.7613707704189663,0.9881267684989665,0.00017546559296951068
15.729999999999709,0.7997474248209329,0.7781907877958336,0.9904079083152061,0.0002623764910893131
15.739999999999709,0.7976224349510962,0.7428329304684254,0.987979144652391,0.0002623764910893131
15.749999999999709,0.7987535194555111,0.7784256990820495,0.9905440999367758,0.0004014246352798012
15.759999999999708,0.7969628562925143,0.7484745319721376,0.9880671431138462,0.0004014246352798012
15.769999999999708,0.7994368515707138,0.7769824224017396,0.9903325585386789,0.0004462683918525303
15.779999999999708,0.8004261708326889,0.6690761155986167,0.9872771168858214,0.0004462683918525303
15.789999999999708,0.7978722675056293,0.7778064249555925,0.9902907629773694,0.0002522123590580008
15.799999999999708,0.7963126647200917,0.7065522857980615,0.9873417789820725,0.0002522123590580008
15.809999999999707,0.7990732086875512,0.7758533277371151,0.9902744771427663,0.00022580533859411464
15.819999999999707,0.7953347787596918,0.8062213778118243,0.9867361050957782,0.00022580533859411464
15.829999999999707,0.7979585204960398,0.7762454252191946,0.9903237817203252,0.0006183920089137018
15.839999999999707,0.7935943054372754,0.7926675894186368,0.9866246725316592,0.0006183920089137018
15.849999999999707,0.795054479670891,0.7784265548827781,0.9903445017244704,0.0003999099627300695
15.859999999999706,0.7967258522908204,0.8514401558532643,0.9864244158249684,0.0003999099627300695
15.869999999999706,0.7967212864647129,0.7760040614480161,0.9903462107189569,0.0001206192735982492
15.879999999999706,0.7954234275571802,0.7484079154377546,0.9863747481546409,0.0001206192735982492
15.889999999999706,0.7946037846392621,0.777404868634425,0.9903610338439524,0.0003194013505856127
15.899999999999705,0.7918959851359674,0.7622149878904314,0.986105157731513,0.0003194013505856127
15.909999999999705,0.7945160962574936,0.7767544112967432,0.990378719106491,0.00023003046360422626
15.919999999999705,0.7943393652574378,0.683924664920476,0.9858986264017315,0.00023003046360422626
15.929999999999705,0.7957319386380033,0.7748139941295389,0.9902786379466463,0.0001962822069264801
15.939999999999705,0.7935195785676312,0.718254368411906,0.9857511570769902,0.0001962822069264801
15.949999999999704,0.7952119741788932,0.7746384397422117,0.9904629637158545,0.00020720303861568112
15.959999999999704,0.7916489491316948,0.6402433501540974,0.9857410955688066,0.00020720303861568112
15.969999999999704,0.7943913779238306,0.774774717645593,0.9903802433636362,0.0003233519290845193
15.979999999999704,0.791688272984619,0.6457633863378921,0.9855792773904739,0.0003233519290845193
15.989999999999704,0.7923735736173708,0.7761066350298482,0.9903977870747098,0.0002631900961701687
15.999999999999703,0.7900876471671723,0.8005580942151702,0.9854212379087115,0.0002631900961701687
16.009999999999703,0.7911416504469474,0.7766348155547113,0.9903546415277215,0.00021893940186102089
16.019999999999705,0.7911381943417716,0.7261514245186698,0.9853759760836343,0.00021893940186102089
16.029999999999706,0.7898317085185329,0.7772370546476381,0.9903917812456627,0.0002494040105931824
16.039999999999708,0.7901423053684069,0.8831448880237234,0.9853510917103964,0.0002494040105931824
16.04999999999971,0.7886280306307464,0.7777245552404657,0.9903954527526586,0.0002598340716081258
16.05999999999971,0.7889790440830919,0.7267770478479596,0.9853192038630632,0.0002598340716081258
16.069999999999713,0.7902346035638168,0.7753944069638505,0.9904643361470601,0.0002792585597953206
16.079999999999714,0.7902584693109519,0.7305210662792395,0.9856698799006552,0.0002792585597953206
16.089999999999716,0.7882090517563082,0.7767435423784541,0.9903813901923665,0.0002220364546364737
16.099999999999717,0.7879869839690528,0.9156674837149437,0.9854356421929303,0.0002220364546364737
16.10999999999972,0.7875476313887078,0.7767111101986344,0.9904572865812553,0.00016258962017167897
16.11999999999972,0.7864611556907669,0.7354999485061209,0.9856520943291253,0.00016258962017167897
16.129999999999722,0.7871756102297982,0.7763935795035224,0.990626405365795,0.00014946235304742162
16.139999999999723,0.7862837469391818,0.7394091093911352,0.9858213785076029,0.00014946235304742162
16.149999999999725,0.7852742671546833,0.7776144988010976,0.990511539873762,0.0001700895633957682
16.159999999999727,0.7857147958512677,0.9707080851664827,0.9859842895503246,0.0001700895633957682
16.169999999999728,0.7863250150780023,0.7758670938748187,0.9905705474561587,0.0002288668997490621
16.17999999999973,0.7851755116811351,0.8765330020060447,0.9862016482842562,0.0002288668997490621
16.18999999999973,0.784285300098358,0.7772460736818123,0.9904789147348062,0.00012801964769262446
16.199999999999733,0.7834192139011169,0.8281436934325345,0.986349947018886,0.00012801964769262446
16.209999999999734,0.7849810120050698,0.7758692723803475,0.9905356479404875,0.00021412254821428825
16.219999999999736,0.7835506117489365,0.770633358211902,0.986582021041172,0.00021412254821428825
16.229999999999738,0.7837627361630053,0.7764422935073647,0.9904620528707112,0.0001285870234683199
16.23999999999974,0.7811216220450831,0.633884327475845,0.9868240445147003,0.0001285870234683199
16.24999999999974,0.7824474566249707,0.777109471672193,0.9905739067518499,0.00020817456021645625
16.259999999999742,0.7809210975955055,0.7270138347849269,0.9870444269998644,0.00020817456021645625
16.269999999999744,0.7819975097282365,0.7769081778831058,0.9906090717678925,6.895403398026023e-05
16.279999999999745,0.7798548095072628,0.8104549024359916,0.9872949692876217,6.895403398026023e-05
16.289999999999747,0.7801794119766774,0.7780852586237682,0.990701900314682,0.00017808737071876973
16.29999999999975,0.778578280437202,0.7974337193349816,0.9875012515260522,0.00017808737071876973
16.30999999999975,0.7801403382694267,0.7774696628560714,0.9906815751736342,0.00016364695538844618
16.31999999999975,0.7792102329950426,0.7925403188860154,0.9876801116828129,0.00016364695538844618
16.329999999999753,0.7792641608318196,0.7777091155047637,0.9906194263575335,0.00015203784240793968
16.339999999999755,0.7773275901364041,0.9038109866672723,0.9878824394633889,0.00015203784240793968
16.349999999999756,0.7779039609964562,0.7784414927438632,0.9907478249050036,8.577387482260016e-05
16.359999999999758,0.7775942794601077,0.8560710703904355,0.9880363271892905,8.577387482260016e-05
16.36999999999976,0.7773533394222316,0.7783602790031632,0.9907619661813336,0.00013719760808080655
16.37999999999976,0.7755743765474088,0.7851734071691914,0.9881886741895011,0.00013719760808080655
16.389999999999763,0.7758190850631574,0.7792719277762324,0.990871640431114,0.00029104506473947846
16.399999999999764,0.7738142254341527,0.768932051868495,0.9884473991761139,0.00029104506473947846
16.409999999999766,0.773480963691109,0.7809858485870744,0.9908485408788569,9.430169723533848e-05
16.419999999999767,0.7732387036062496,0.802965349599101,0.9887500758760708,9.430169723533848e-05
16.42999999999977,0.7735765078279339,0.7802362560102828,0.9909988631475223,0.00020558041270358641
16.43999999999977,0.7719926874650447,0.8144682369853194,0.9887822947359335,0.00020558041270358641
16.449999999999772,0.7726725606597142,0.7805175470670885,0.9910389049866294,0.00015333663348629113
16.459999999999773,0.7704281550373417,0.7526392177730384,0.9889740107191937,0.00015333663348629113
16.469999999999775,0.7718114643815336,0.7807607377058043,0.9911331377830023,0.00013986446262234773
16.479999999999777,0.7696434198483048,0.724119251966441,0.9891338414262991,0.00013986446262234773
16.489999999999778,0.7700161999647941,0.7819459543095695,0.9911632059715249,4.099682074695198e-05
16.49999999999978,0.7687129865686416,0.7214037280190505,0.9892984626006829,4.099682074695198e-05
16.50999999999978,0.7687231096186121,0.782620330154036,0.9911575224299934,0.00010597840335184198
16.519999999999783,0.7680078757721506,0.7562401012410729,0.989429628973453,0.00010597840335184198
16.529999999999784,0.7679639610745339,0.7827568862862956,0.9912842429165742,0.0002503776132039252
16.539999999999786,0.7661061426835156,0.7204791805804536,0.9895996084456858,0.0002503776132039252
16.549999999999788,0.766636504950417,0.7834754452454988,0.9912764887055164,0.00021346705337332988
16.55999999999979,0.7647896145157131,0.729700789915007,0.9896753002235079,0.00021346705337332988
16.56999999999979,0.7657807762915503,0.7837235624934769,0.9914279837923016,9.660959822044624e-05
16.579999999999792,0.7639217659279076,0.8860926645055615,0.9898175198992607,9.660959822044624e-05
16.589999999999794,0.7638851049747204,0.7850234896917756,0.9914731201247021,0.0001230091937066948
16.599999999999795,0.7623216203699112,0.645617689105658,0.9899709636747452,0.0001230091937066948
16.609999999999797,0.7624109117907996,0.7858874477331607,0.9915062027918564,0.00014418584316169312
16.6199999999998,0.7615417028771952,0.7001186550658611,0.9901852211891707,0.00014418584316169312
16.6299999999998,0.7612696395978118,0.7864101954015243,0.9915841984279584,0.0001325026546070533
16.6399999999998,0.7593317754801907,0.8952195573987357,0.9903293478849636,0.0001325026546070533
16.649999999999803,0.7603343767782096,0.7867373246221194,0.9916052190501798,0.00010287578126457042
16.659999999999805,0.7577175504540985,0.8371393619098509,0.9904204307868362,0.00010287578126457042
16.669999999999806,0.7592209349583833,0.7872582931184138,0.9917215291470868,4.239638513958271e-05
16.679999999999808,0.7564483737409338,0.7761378661697642,0.990499797217616,4.239638513958271e-05
16.68999999999981,0.757591255520162,0.7883059659982634,0.9916347714052571,0.00010484977776370157
16.69999999999981,0.7555896436540923,0.7352802263058781,0.9906600939413985,0.00010484977776370157
16.709999999999813,0.755470073874707,0.7898362339341691,0.9917402873132294,0.00011434899726385205
16.719999999999814,0.7543361622842585,0.7503218902011557,0.9907279181238015,0.00011434899726385205
16.729999999999816,0.7537317547693669,0.7909582292726105,0.991805925218775,0.00015077377771820444
16.739999999999817,0.7526801043637168,0.7717531825413626,0.9909352994992954,0.00015077377771820444
16.74999999999982,0.7527944307219367,0.7912781742596615,0.9918687204179839,0.0001998191482771942
16.75999999999982,0.7512532793148086,0.8235796690520492,0.9910507427359931,0.0001998191482771942
16.769999999999822,0.7511621924695706,0.7923088764531732,0.9919589451715223,0.00014614012601193478
16.779999999999824,0.7494693077275068,0.7117410055401212,0.9911005312372028,0.00014614012601193478
16.789999999999825,0.7498328316806153,0.7930335234306018,0.9919832851952455,9.753020908891213e-05
16.799999999999827,0.748653317829115,0.7553862261656926,0.9912296283516494,9.753020908891213e-05
16.809999999999828,0.7478809618175679,0.7943834155302183,0.992029819407102,0.00019720810567380037
16.81999999999983,0.746498290201765,0.6896626094173177,0.9914051731510034,0.00019720810567380037
16.82999999999983,0.746371318584965,0.7952797285892172,0.9920647699015197,8.287713711360892e-05
16.839999999999833,0.7447050423254281,0.7622448446265425,0.9915418162054256,8.287713711360892e-05
16.849999999999834,0.7455357803542575,0.7954991085876504,0.992000900158203,4.880575244353207e-05
16.859999999999836,0.743093345480599,0.7827739301448178,0.9916074169971639,4.880575244353207e-05
16.869999999999838,0.742736835514782,0.797715201564585,0.992012281666686,5.755740731269413e-05
16.87999999999984,0.7415350667724706,0.8075828011962805,0.9917345597844579,5.755740731269413e-05
16.88999999999984,0.7419535917246352,0.7978710472697548,0.9921470463921436,8.367996770472265e-05
16.899999999999842,0.7398487498820419,0.7910189708633304,0.9918367280142742,8.367996770472265e-05
16.909999999999844,0.7399494385318016,0.7992789264714092,0.9922504048184733,3.4615216787683216e-05
16.919999999999845,0.7386126458349842,0.7138514031299885,0.991966807446485,3.4615216787683216e-05
16.929999999999847,0.7384794668785514,0.8001377896776213,0.9922851457634323,0.00013707958695331296
16.93999999999985,0.7367642334963268,0.8421893130461628,0.9921127840729508,0.00013707958695331296
16.94999999999985,0.7367732395080704,0.8012384118685225,0.992363887732758,4.220100695779667e-05
16.95999999999985,0.7350045265348595,0.692569507690336,0.9921236008474882,4.220100695779667e-05
16.969999999999853,0.7348863476039871,0.8025231120913188,0.9923714908656475,5.200364672858875e-05
16.979999999999855,0.7332864321024954,0.7145321653751396,0.9922117389223755,5.200364672858875e-05
16.989999999999856,0.7329071517279399,0.8038866132510222,0.9924242132866005,0.00010292126909918402
16.999999999999858,0.7312604148285693,0.748090828479695,0.9923453430231446,0.00010292126909918402
17.00999999999986,0.7314491899856559,0.8047174179129937,0.9924149401265047,4.9371680861687436e-05
17.01999999999986,0.7295329382444267,0.7375003405180438,0.9924631297490555,4.9371680861687436e-05
17.029999999999863,0.7294591304857262,0.8060962947123409,0.9925165701587518,2.3623770494395964e-05
17.039999999999864,0.7275369424186631,0.8558576310023139,0.992581794683488,2.3623770494395964e-05
17.049999999999866,0.7277962364714381,0.8071372825097658,0.9925940592168041,7.785931002613545e-05
17.059999999999867,0.7256554484078971,0.8792718859923957,0.9926583861055771,7.785931002613545e-05
17.06999999999987,0.7261050001660401,0.8082101843379959,0.9925699757102936,0.00010182969048653278
17.07999999999987,0.7240644005815228,0.8290657245607689,0.9927593132501206,0.00010182969048653278
17.089999999999872,0.7242442301169408,0.809464757021493,0.9928048059024417,8.039018408418104e-05
17.099999999999874,0.7219242916406364,0.9296557952563693,0.9928970545982407,8.039018408418104e-05
17.109999999999875,0.7221812658060899,0.8109144739313087,0.9927487453475398,8.675156765261748e-05
17.119999999999877,0.7202156689115145,0.8127017183499252,0.9929392648904855,8.675156765261748e-05
17.129999999999878,0.7203781208172654,0.8120935928022355,0.9927760175399307,0.00010033743680307804
17.13999999999988,0.7184570252125518,0.846445537129514,0.9930970695212666,0.00010033743680307804
17.14999999999988,0.718459246139546,0.8133857275470515,0.9927819735516445,0.00010136994937045952
17.159999999999883,0.7164660396263443,0.8586965116488718,0.9931510210706471,0.00010136994937045952
17.169999999999884,0.7164202708562774,0.8148022805820079,0.9929005367598919,6.831600514960332e-05
17.179999999999886,0.7144039245444591,0.7918947279543773,0.9932548378373925,6.831600514960332e-05
17.189999999999888,0.714443691164234,0.816146589604484,0.9929192280954122,9.198270348355949e-05
17.19999999999989,0.7124608741106155,0.7643604279232853,0.9932990520981874,9.198270348355949e-05
17.20999999999989,0.7125538725559957,0.8174048319135407,0.9930286555746318,8.555152141754163e-05
17.219999999999892,0.7106571197907314,0.710156848340058,0.993439127413747,8.555152141754163e-05
17.229999999999894,0.7106730588119579,0.8186560352762127,0.9929843312816837,3.536540923934749e-05
17.239999999999895,0.708481687838624,0.8453848161498888,0.9935319525091483,3.536540923934749e-05
17.249999999999897,0.7085273525193481,0.8201755000623883,0.9930876630332744,4.459362392366109e-05
17.2599999999999,0.706422081089831,0.8791575180579589,0.9935698843191251,4.459362392366109e-05
17.2699999999999,0.7065923956945201,0.8214631475351664,0.9932083871400931,8.291366833092323e-05
17.2799999999999,0.7043862888410836,0.7607907066417863,0.9936882159368711,8.291366833092323e-05
17.289999999999903,0.7045879168123,0.8228302438666351,0.9933483252903124,5.895276454582253e-05
17.299999999999905,0.7022762023471965,0.7611974433121419,0.9937736502333364,5.895276454582253e-05
17.309999999999906,0.7024372664909679,0.8243491510243159,0.9933266265225913,5.928970918767768e-05
17.319999999999908,0.7003299575445965,0.717580685611669,0.9938694848039827,5.928970918767768e-05
17.32999999999991,0.7003847383344702,0.8257655223302596,0.9934242784276678,8.757506907511356e-05
17.33999999999991,0.6981262517675499,0.8184856369556288,0.993977211517867,8.757506907511356e-05
17.349999999999913,0.69831764966731,0.8271829530723587,0.9935141077600185,0.00010984345392519676
17.359999999999914,0.6960927784532511,0.8610097608914413,0.9940433904271813,0.00010984345392519676
17.369999999999916,0.6962264294824664,0.8286271466083999,0.9935040943479055,5.6675265796763006e-05
17.379999999999917,0.6938686829969822,0.8081530105623846,0.9941096811539778,5.6675265796763006e-05
17.38999999999992,0.6940520648510277,0.8301374132713668,0.9936628900750342,9.483003165373837e-05
17.39999999999992,0.6918711586319682,0.8072072287514167,0.9942315202609021,9.483003165373837e-05
17.409999999999922,0.6918344812782562,0.8317083278295686,0.9937089081544209,8.183345260438798e-05
17.419999999999924,0.689669589587581,0.7874363357038918,0.9943043926186402,8.183345260438798e-05
17.429999999999925,0.6896885071178602,0.8331903463210527,0.9937785381268873,5.365064695567882e-05
17.439999999999927,0.6875112094002211,0.9093866063700712,0.9943928083498146,5.365064695567882e-05
17.44999999999993,0.687548226236468,0.8346692997020431,0.9939505204786271,4.953700597368987e-05
17.45999999999993,0.6852482273241177,0.8243563637679918,0.9944675356582559,4.953700597368987e-05
17.46999999999993,0.6852903660227301,0.8362643611149347,0.9939758044858346,9.108143746030636e-05
17.479999999999933,0.6831319155411272,0.9081348653070767,0.9945815011933441,9.108143746030636e-05
17.489999999999934,0.6831777195214542,0.8377104381719016,0.9941339289468138,4.2665530939859e-05
17.499999999999936,0.680842034813622,0.8044804866592992,0.9946242622784509,4.2665530939859e-05
17.509999999999938,0.6808979604699663,0.8393198701157136,0.9941737361505922,2.6946235693894915e-05
17.51999999999994,0.6784732913151745,0.8346604750490104,0.9947213884941013,2.6946235693894915e-05
17.52999999999994,0.6786673204884608,0.8408715367993395,0.9942214720550036,7.735897980352029e-05
17.539999999999942,0.6762431688257606,0.8643101337467334,0.9948041602564943,7.735897980352029e-05
17.549999999999944,0.6765109455501972,0.8423503802962552,0.9943799161138861,5.632767099652789e-05
17.559999999999945,0.674173883187563,0.7615716187736321,0.9948690414496465,5.632767099652789e-05
17.569999999999947,0.6741051380610183,0.8440718358878371,0.9943951037607899,4.196696491165571e-05
17.57999999999995,0.6718463625540113,0.8593671437366239,0.9950095888231677,4.196696491165571e-05
17.58999999999995,0.6720067235989567,0.8454892185886893,0.9945271010669792,3.358488568828211e-05
17.59999999999995,0.6694867787118179,0.8894192761762698,0.9950416616641357,3.358488568828211e-05
17.609999999999953,0.6696639577208557,0.8471347791899873,0.9946578595088915,8.478870044050361e-05
17.619999999999955,0.667251241292911,0.8869806841418647,0.9951051777420464,8.478870044050361e-05
17.629999999999956,0.6672725507116894,0.8488293773859956,0.9946497327790955,6.343850201635402e-05
17.639999999999958,0.6648621180167057,0.8589677242723149,0.9951984905345574,6.343850201635402e-05
17.64999999999996,0.665118101582648,0.8502931292378584,0.9947651180037143,4.6702929206393824e-05
17.65999999999996,0.6626828293019987,0.911755082346263,0.9952871027288317,4.6702929206393824e-05
17.669999999999963,0.662691108096242,0.8520073909416908,0.9947861535559922,3.1515867384226644e-05
17.679999999999964,0.6601512539531001,0.7522207109591006,0.9953882131088,3.1515867384226644e-05
17.689999999999966,0.6604784638134069,0.8535068796463294,0.9949564553258035,5.241619029921883e-05
17.699999999999967,0.6577272641648972,0.9004705918734495,0.9954304306409091,5.241619029921883e-05
17.70999999999997,0.6580666990930073,0.8552034499141886,0.99502578972407,9.210730437133513e-05
17.71999999999997,0.6555761448220102,0.8691017322638213,0.9955232076568195,9.210730437133513e-05
17.729999999999972,0.6558065369416329,0.8567503130081413,0.9951049208357828,3.342624985601529e-05
17.739999999999974,0.653003415785561,0.8684054269971352,0.9955998638218412,3.342624985601529e-05
17.749999999999975,0.65312811469649,0.8587047550132035,0.9952337574460083,3.787306351831124e-05
17.759999999999977,0.6509134899468404,0.7837658289117129,0.995658130655533,3.787306351831124e-05
17.76999999999998,0.6508811507961245,0.860237822485049,0.9952809633713706,9.227143411236068e-05
17.77999999999998,0.6483329072146755,0.8033175159733188,0.9957652861084761,9.227143411236068e-05
17.78999999999998,0.6483899449083894,0.8620058362808111,0.9954372477684487,3.851754264183953e-05
17.799999999999983,0.6461459476827784,0.9437418566918943,0.9958255655491994,3.851754264183953e-05
17.809999999999985,0.6460624587262489,0.8636119131046154,0.9955124012587064,5.594188495240606e-05
17.819999999999986,0.643804052711086,0.8240107038944262,0.9958885782763592,5.594188495240606e-05
17.829999999999988,0.6440112294252505,0.8649345423085169,0.9956177294552185,5.122378047668623e-05
17.83999999999999,0.641488773689168,0.8544834127164687,0.9959796300321837,5.122378047668623e-05
17.84999999999999,0.6414506624535286,0.8667455877263783,0.9957086115206519,3.961572711739524e-05
17.859999999999992,0.6390088548796629,0.8767243276886245,0.9960293133607836,3.961572711739524e-05
17.869999999999994,0.6392403986442268,0.868208851685469,0.9958051822971536,5.666797331857484e-05
17.879999999999995,0.6367100073394892,0.8343820457477416,0.9960743749240285,5.666797331857484e-05
17.889999999999997,0.6367477371356867,0.8699454335143539,0.9958837168920565,6.136014627295353e-05
17.9,0.6339275649827638,0.8583893316074475,0.9961364754481338,6.136014627295353e-05
17.91,0.6341148004978514,0.8718218239834605,0.9960164824912597,4.499804396566243e-05
17.92,0.6318312665251525,0.8663686823901924,0.9962009427398484,4.499804396566243e-05
17.930000000000003,0.631674400675918,0.873507913586793,0.9961223748880461,4.418135112190109e-05
17.940000000000005,0.629334194346402,0.8390840865753173,0.9962904236741441,4.418135112190109e-05
17.950000000000006,0.6296662859730588,0.8747603020690035,0.9961516293399879,6.563456185902667e-05
17.960000000000008,0.6270362399638627,0.920020535853169,0.9963407476004561,6.563456185902667e-05
17.97000000000001,0.6271991813144101,0.8764537211921511,0.996332792880376,5.416216471806964e-05
17.98000000000001,0.624392669377832,0.8962671984026318,0.9964068932387594,5.416216471806964e-05
17.990000000000013,0.6244783887054604,0.8783975215811433,0.9964016817887864,7.044794826260429e-05
18.000000000000014,0.6220289332787227,0.8442729585516806,0.9964644002483425,7.044794826260429e-05
18.010000000000016,0.6222238567540131,0.8798804735874999,0.9964680386643391,2.635352163005704e-05
18.020000000000017,0.6200971888953914,0.9354548313656761,0.996506076973087,2.635352163005704e-05
18.03000000000002,0.6194589368976587,0.8818656739331406,0.9966214868997851,3.7301906854512817e-05
18.04000000000002,0.6175979073375095,0.8793097610771372,0.9965709092890158,3.7301906854512817e-05
18.050000000000022,0.6175145148567299,0.8830345809769853,0.9966665785473817,3.731743229926158e-05
18.060000000000024,0.6147347120565417,0.8953632337284179,0.9966553932307823,3.731743229926158e-05
18.070000000000025,0.614903200933665,0.8848530941507106,0.9967683929889796,2.8625029834179413e-05
18.080000000000027,0.6123154851996868,0.881131761478017,0.9966564561159105,2.8625029834179413e-05
18.09000000000003,0.6128892732177602,0.8860744498164567,0.9969103343241901,1.8031604178647444e-05
18.10000000000003,0.6098715566176042,0.8869613597980909,0.996708333945814,1.8031604178647444e-05
18.11000000000003,0.6099203333260237,0.8882359482417475,0.9969342678831201,7.140197076132937e-05
18.120000000000033,0.6077572649705647,0.8776666709409181,0.9967670787012206,7.140197076132937e-05
18.130000000000035,0.607711949175773,0.8896463500383331,0.9970938303490849,5.725514744132051e-05
18.140000000000036,0.6049401580205078,0.8875299072468379,0.996814393178606,5.725514744132051e-05
18.150000000000038,0.6050339704020009,0.8915165987227704,0.9971675305760086,4.9109778099179943e-05
18.16000000000004,0.602553089015038,0.8387651831954714,0.9968404928940892,4.9109778099179943e-05
18.17000000000004,0.6025601529302694,0.8931823294401406,0.9972690240874428,4.194095501342692e-05
18.180000000000042,0.6001356813061607,0.9096320946160833,0.9968626353260158,4.194095501342692e-05
18.190000000000044,0.6001788266844673,0.8947520599451795,0.9973463202652729,2.5267648827291696e-05
18.200000000000045,0.5979692485576217,0.9076042760618719,0.9969202637892804,2.5267648827291696e-05
18.210000000000047,0.5977693029203939,0.8963458796839202,0.9974530624910696,1.763591976826743e-05
18.22000000000005,0.5954749703166965,0.9091541840757554,0.9969778732260626,1.763591976826743e-05
18.23000000000005,0.5956542304351313,0.8976410166296384,0.9974985788141781,3.348454988468987e-05
18.24000000000005,0.5925468439584318,0.9170849181424285,0.9969810724835685,3.348454988468987e-05
18.250000000000053,0.5929674713210044,0.8994957797429847,0.9976159375863518,2.610536528117808e-05
18.260000000000055,0.5903059800292285,0.888638119363869,0.9969672475918293,2.610536528117808e-05
18.270000000000056,0.5907685431416476,0.9008650761172289,0.997715144717627,5.735751887891924e-05
18.280000000000058,0.5878444571435397,0.9151467749732992,0.9970443616576938,5.735751887891924e-05
18.29000000000006,0.5882079149556553,0.9025864845243979,0.9977769333936313,2.9368306688699153e-05
18.30000000000006,0.5857333034166456,0.8934259396617639,0.9970264090915628,2.9368306688699153e-05
18.310000000000063,0.5857995852940551,0.9041538505400603,0.9978404577583162,3.272053514363512e-05
18.320000000000064,0.5831795531200046,0.9010175476912554,0.9970488470793915,3.272053514363512e-05
18.330000000000066,0.5832970117761327,0.9058116936771095,0.9979325641364467,2.1687335701977058e-05
18.340000000000067,0.5806365325283879,0.919823548094772,0.9970706513837152,2.1687335701977058e-05
18.35000000000007,0.5812288422075303,0.9070318603594391,0.998002456950914,3.2493693216463143e-05
18.36000000000007,0.5784100336162712,0.924045477182456,0.9970667870503496,3.2493693216463143e-05
18.370000000000072,0.5785953844076809,0.9088063351562395,0.9980805189669367,4.1069033683152516e-05
18.380000000000074,0.5761129404418656,0.9339814339398957,0.9970741080413167,4.1069033683152516e-05
18.390000000000075,0.576274098164907,0.9102693085240476,0.9981601051289992,2.519862068196384e-05
18.400000000000077,0.5732018293726091,0.9462235413822817,0.9970735632358629,2.519862068196384e-05
18.41000000000008,0.5739402486582803,0.9117396334204415,0.998235383195609,3.1286816366800236e-05
18.42000000000008,0.571101290504145,0.866319231669647,0.9970598095500476,3.1286816366800236e-05
18.43000000000008,0.5718265300867051,0.9129846825334165,0.9983040138908129,7.072229496215212e-06
18.440000000000083,0.5687937590553837,0.9105362558396213,0.9970702573855311,7.072229496215212e-06
18.450000000000085,0.5689609385610755,0.9149724824729701,0.9983621091493542,3.069537959172389e-05
18.460000000000086,0.5668702566431205,0.9410949725470973,0.9970717997244514,3.069537959172389e-05
18.470000000000088,0.5669981013044292,0.9160613444653223,0.9984136680181801,2.2466431370313237e-05
18.48000000000009,0.5642133961629932,0.941764381501133,0.997019131541604,2.2466431370313237e-05
18.49000000000009,0.5642084688067798,0.9179664781509402,0.9984885661800312,2.8909318144144015e-05
18.500000000000092,0.5618241858702091,0.8936706566728947,0.9970146385070976,2.8909318144144015e-05
18.510000000000094,0.5622212548094752,0.9190717192413762,0.9985431181352712,1.7530389817130076e-05
18.520000000000095,0.5591520668195967,0.8950240138479805,0.9969594820655843,1.7530389817130076e-05
18.530000000000097,0.559804716058791,0.9205962482291938,0.9985948827634261,3.669277122989073e-05
18.5400000000001,0.5567944090397365,0.9056170134918093,0.9969308246307219,3.669277122989073e-05
18.5500000000001,0.5573720393932218,0.9221343934755468,0.9986408182159329,1.2043127015075737e-05
18.5600000000001,0.5547990619886178,0.9244351624403235,0.9968898928355141,1.2043127015075737e-05
18.570000000000103,0.5550013128879246,0.9236071226180449,0.9986894973428074,1.4687128635229533e-05
18.580000000000105,0.55213973530607,0.9781620534317989,0.9969044119885976,1.4687128635229533e-05
18.590000000000106,0.5531718883973817,0.9245352092300347,0.9987311094499048,1.827568724252191e-05
18.600000000000108,0.5499402396644679,0.9424870547896651,0.9968214395988951,1.827568724252191e-05
18.61000000000011,0.550671331933637,0.926121852951033,0.9987590468094638,2.567392447254122e-05
18.62000000000011,0.5481483876284744,0.9157657173619772,0.9967640679522394,2.567392447254122e-05
18.630000000000113,0.5483439011453293,0.9275350005981287,0.9987907674608151,1.8873669822333718e-05
18.640000000000114,0.5455423723489609,0.9427138721604574,0.996735223807092,1.8873669822333718e-05
18.650000000000116,0.54591539707819,0.9290455989668547,0.9988281464729448,1.7177430975114085e-05
18.660000000000117,0.5436547768657627,0.9147091511023135,0.9966585946837269,1.7177430975114085e-05
18.67000000000012,0.5435708185690633,0.9304702460728826,0.9988501988005616,5.365782971515859e-05
18.68000000000012,0.540615484758857,0.9422372566927206,0.9965909991608405,5.365782971515859e-05
18.690000000000122,0.5410784637802778,0.9320402859925578,0.9988773997516996,1.580917407037612e-05
18.700000000000124,0.5381589503481432,0.9113761262951685,0.9965562871911934,1.580917407037612e-05
18.710000000000125,0.5389423164932176,0.933253313021812,0.9988962423415599,6.013133474640946e-05
18.720000000000127,0.5363074862307147,0.9500597632533685,0.9964907570003811,6.013133474640946e-05
18.73000000000013,0.5368859781904477,0.9343810092045706,0.9989112155564925,1.8712321258230413e-05
18.74000000000013,0.5340991221322066,0.9266084260237741,0.9964346084503329,1.8712321258230413e-05
18.75000000000013,0.5343730265816935,0.9359578670854358,0.9989279186355542,6.498788170067026e-05
18.760000000000133,0.5309717011471429,0.9401108794455573,0.9962949220822744,6.498788170067026e-05
18.770000000000135,0.5321244376958507,0.9372705720632049,0.9989380296404368,2.875277760323757e-05
18.780000000000136,0.5299499762717759,0.9649726068699422,0.9961697013160398,2.875277760323757e-05
18.790000000000138,0.529971666362098,0.9384837823204542,0.9989465509896857,3.675360171243809e-05
18.80000000000014,0.5272759164552705,0.9624174970725468,0.9961076483369223,3.675360171243809e-05
18.81000000000014,0.5284736025921751,0.9390373992594296,0.9989638917713647,9.05814556444439e-06
18.820000000000142,0.524937492611277,0.9542691211491726,0.9960554350068748,9.05814556444439e-06
18.830000000000144,0.5258539990229909,0.9406991168351313,0.9990057121158114,6.338023548581285e-05
18.840000000000146,0.5228281007895047,0.9255648230577239,0.9958400132346797,6.338023548581285e-05
18.850000000000147,0.5238608364509008,0.94173604964858,0.9990559751715498,4.4604661806460133e-05
18.86000000000015,0.5205608254323643,0.9657380779867606,0.9957076169492624,4.4604661806460133e-05
18.87000000000015,0.5211340684490019,0.9435002110752757,0.9991034882866637,4.193873612155628e-05
18.88000000000015,0.5184083986356117,0.96092931569371,0.9956291914238377,4.193873612155628e-05
18.890000000000153,0.5192384489668249,0.9444367457580698,0.9991506758243576,3.897990865734049e-05
18.900000000000155,0.5161588339515257,0.9389826731134565,0.9955546856782564,3.897990865734049e-05
18.910000000000156,0.5172616392940177,0.945447420286801,0.9991979480813546,4.276727651741218e-05
18.920000000000158,0.5143714464767872,0.9243990147061699,0.9953959229226085,4.276727651741218e-05
18.93000000000016,0.5143965822183372,0.9473407158171395,0.9992671015398316,7.422087949294674e-05
18.94000000000016,0.5116906242674311,0.9384567092895287,0.9952107805658453,7.422087949294674e-05
18.950000000000163,0.5123873077728647,0.9483831460745914,0.9993137328705102,5.208095202481886e-05
18.960000000000164,0.5096098023872306,0.9497743084179491,0.9950923668262505,5.208095202481886e-05
18.970000000000166,0.5110461093038571,0.9487526754677356,0.9993814571133859,3.259975244111582e-05
18.980000000000167,0.5077097223364186,0.939338637209184,0.9950010747650324,3.259975244111582e-05
18.99000000000017,0.5085484108559023,0.9502659736879812,0.9994340813257978,3.552936168111941e-05
19.00000000000017,0.5054081570616009,0.9343843173355677,0.9947791061924883,3.552936168111941e-05
19.010000000000172,0.5066373047757917,0.9511935912465175,0.9994855064003978,8.166122010018503e-05
19.020000000000174,0.5030315657287876,0.9734519545980695,0.9944994410879525,8.166122010018503e-05
19.030000000000175,0.5042994227267639,0.9525419958763932,0.9995433081104284,8.612455349319109e-05
19.040000000000177,0.5019826699394219,0.9758030515514537,0.994462266847837,8.612455349319109e-05
19.05000000000018,0.5017829026927341,0.9540689282135506,0.9995564388982775,0.00011054766271063548
19.06000000000018,0.49867205140094056,0.9695776797878732,0.9942723056383315,0.00011054766271063548
19.07000000000018,0.4998339734131673,0.9550301227828758,0.9996160511797119,8.954540703131621e-05
19.080000000000183,0.4974633738268791,0.9598193809653036,0.994213140830843,8.954540703131621e-05
19.090000000000185,0.4972781359280211,0.9565931427345701,0.9996718408562246,2.7407906132012628e-05
19.100000000000186,0.49572753043813955,0.9938724427873645,0.9939484231070835,2.7407906132012628e-05
19.110000000000188,0.49571350305123973,0.9571676689926863,0.9996906431768612,5.208391562101347e-05
19.12000000000019,0.4927793392226765,0.9266061493970207,0.9939385395546926,5.208391562101347e-05
19.13000000000019,0.494155690318865,0.9577264674496226,0.9997155310386351,5.702370970395859e-05
19.140000000000192,0.49187329000699476,0.9931984785630478,0.9939364912438649,5.702370970395859e-05
19.150000000000194,0.4931421650595963,0.9577322649269691,0.999720203238855,2.3204744299732734e-05
19.160000000000196,0.4889501045327774,0.9460126276848815,0.9940092112825774,2.3204744299732734e-05
19.170000000000197,0.4891755479182005,0.9606766121178576,0.999741345646539,2.902029776810127e-05
19.1800000000002,0.48714350388930117,0.9871294569818401,0.9940379301584908,2.902029776810127e-05
19.1900000000002,0.4881168055340662,0.9607317716391446,0.99974267256838,7.96623167248829e-05
19.200000000000202,0.485414213311721,0.9210398111180933,0.9941437890893264,7.96623167248829e-05
19.210000000000203,0.4852771466933602,0.9625544376625105,0.9997533377095129,0.00010541394873464708
19.220000000000205,0.4835361618974986,0.9189930200874008,0.9942999520615627,0.00010541394873464708
19.230000000000206,0.4834791189141917,0.9633417968144824,0.9997476929960486,2.834372253197147e-05
19.240000000000208,0.481166887221068,0.9880712259767841,0.9945565870250607,2.834372253197147e-05
19.25000000000021,0.4821733220992323,0.963631594023886,0.9997327179662507,3.8636249644162914e-05
19.26000000000021,0.4791525920957622,0.9607164955881738,0.9947939378553283,3.8636249644162914e-05
19.270000000000213,0.4789022238056407,0.9658771353527227,0.9997297659546349,2.6241901232813023e-05
19.280000000000214,0.4771837943342473,0.9874818701056134,0.9949542594631063,2.6241901232813023e-05
19.290000000000216,0.4780015669560134,0.965762843625859,0.9997007341547246,5.288711100573388e-05
19.300000000000217,0.47444433158096067,0.9622136611917818,0.9952640977016268,5.288711100573388e-05
19.31000000000022,0.47673589581564657,0.965999526060886,0.9996744250694346,5.340590776551745e-05
19.32000000000022,0.473143621302741,0.9870053492546519,0.9954176150494563,5.340590776551745e-05
19.330000000000222,0.4738138432657144,0.9678826532690615,0.9996657817325557,5.366911251050502e-05
19.340000000000224,0.47116710222519187,0.9669095077851144,0.9957489484197738,5.366911251050502e-05
19.350000000000225,0.4724699123272499,0.9681952859375993,0.9996535760745451,3.8402885288710316e-05
19.360000000000227,0.469616315296447,0.980588296083073,0.9958920895994348,3.8402885288710316e-05
19.37000000000023,0.4709938962889854,0.968631406742378,0.9996451270396943,5.772022272429259e-05
19.38000000000023,0.46889568760451567,1.0353630544966168,0.9961186889882961,5.772022272429259e-05
19.39000000000023,0.46795648089006603,0.9706220125067813,0.999668561266294,1.293214746466083e-05
19.400000000000233,0.46566763353776697,0.9656737265609293,0.9963178337169706,1.293214746466083e-05
19.410000000000235,0.46723725399929955,0.970303173803689,0.9996761529370549,0.00012862983908852049
19.420000000000236,0.4643812767170833,0.9774748362724088,0.9965260475064461,0.00012862983908852049
19.430000000000238,0.4645445733795791,0.9719433770177662,0.9997006837889295,2.922800635508012e-05
19.44000000000024,0.46186389903779057,0.9814473501027351,0.9967091107276658,2.922800635508012e-05
19.45000000000024,0.4626653137511057,0.9727760261470737,0.9997518449145376,5.166895544948334e-05
19.460000000000242,0.4598494039189595,0.9485407353425434,0.9969350373787742,5.166895544948334e-05
19.470000000000244,0.46187043787398113,0.9725217774012629,0.9997655511688719,4.730666263777778e-05
19.480000000000246,0.4590879710265819,0.9448334560559507,0.9970810958997133,4.730666263777778e-05
19.490000000000247,0.46002272901633356,0.973307213251486,0.9998088325471844,3.6603811749262076e-05
19.50000000000025,0.457297828052947,0.9901341288529872,0.9973367934010114,3.6603811749262076e-05
19.51000000000025,0.4580021886491033,0.9742628724260958,0.9998324333488151,0.0001291723887050514
19.520000000000252,0.45518527635846456,0.9773285897015372,0.9974474157014572,0.0001291723887050514
19.530000000000253,0.45633810100536715,0.9748615697964258,0.999874203346784,5.357809557718778e-05
19.540000000000255,0.4525706110669148,0.9275498526537929,0.9976564011303398,5.357809557718778e-05
19.550000000000257,0.4535951166788174,0.976535320714883,0.9998947427771221,3.0278493299087282e-05
19.560000000000258,0.45184087332450995,1.0021784573474752,0.9978076047856544,3.0278493299087282e-05
19.57000000000026,0.45178650377927265,0.9772815102162646,0.9999236692166467,6.860564872068233e-05
19.58000000000026,0.44974591559976335,0.9708299732676802,0.9979656353810569,6.860564872068233e-05
19.590000000000263,0.4513023441110171,0.9767009231143928,0.9999235435765139,4.316793869650886e-05
19.600000000000264,0.448466779789879,0.9943460385871049,0.9980840591572325,4.316793869650886e-05
19.610000000000266,0.44875204519665124,0.978171590919968,0.9999259283394747,8.397143885404288e-05
19.620000000000267,0.4464639043965297,0.9570496999089445,0.9982377620078366,8.397143885404288e-05
19.63000000000027,0.44640669404045824,0.9794421767452235,0.9999284162922452,2.53182418862724e-05
19.64000000000027,0.445102269130627,0.9796536077590189,0.9983718123427068,2.53182418862724e-05
19.650000000000272,0.4460644977434294,0.9787129024986987,0.9999074248602234,6.861710760585726e-06
19.660000000000274,0.442732336034099,1.0114769593179689,0.9985159454814165,6.861710760585726e-06
19.670000000000275,0.44464913430593034,0.9790407413544796,0.9998802120444733,2.6133017654149283e-05
19.680000000000277,0.44165255920232227,0.9392402060247382,0.9986238649203577,2.6133017654149283e-05
19.69000000000028,0.4424262893954792,0.9801710429697061,0.9998643713988065,0.00010210726104254168
19.70000000000028,0.4387510030974388,0.9671945584735618,0.9986987272275094,0.00010210726104254168
19.71000000000028,0.4396212737517014,0.9818858724739501,0.9998040873055274,1.2536975452045763e-05
19.720000000000283,0.43728811705152965,0.9443832585939295,0.9988866658960704,1.2536975452045763e-05
19.730000000000285,0.43834229668154745,0.9820825576006386,0.9997919852274052,5.61758151275865e-05
19.740000000000286,0.43682270839748333,0.992347366680183,0.9989766316179086,5.61758151275865e-05
19.750000000000288,0.4366375591168932,0.9826986342246212,0.9997443801091347,7.191324139207331e-05
19.76000000000029,0.43440492346826326,1.0152148564600485,0.9990567018973471,7.191324139207331e-05
19.77000000000029,0.435607464575715,0.9826380423697549,0.9996837290873353,4.1632305869732005e-05
19.780000000000292,0.43286825263705697,0.9312738685651683,0.9991465785089442,4.1632305869732005e-05
19.790000000000294,0.43382144120322924,0.9833250913128253,0.9996238637347864,3.807603381946142e-05
19.800000000000296,0.43220673942552834,0.9935319950284427,0.999243515177524,3.807603381946142e-05
19.810000000000297,0.4324453259000525,0.9836009607872441,0.9995293402694516,3.7640040997477506e-05
19.8200000000003,0.4299543642474454,1.001819766830839,0.9993254456118258,3.7640040997477506e-05
19.8300000000003,0.4301981578512919,0.9847432380015924,0.9994669786307603,6.681478969447247e-05
19.840000000000302,0.42790776864004476,0.9764017281184458,0.9994070537472501,6.681478969447247e-05
19.850000000000303,0.4293509341511232,0.9844887289113776,0.9993652163044366,2.2504924604714444e-05
19.860000000000305,0.4274299630387789,1.0636849301375684,0.9994736962030261,2.2504924604714444e-05
19.870000000000307,0.42910378115271575,0.9836246376525587,0.9992602094511145,2.2407234696264997e-05
19.880000000000308,0.4261080482841891,0.9597814757084913,0.999487883717403,2.2407234696264997e-05
19.89000000000031,0.42459322388736115,0.987009306535251,0.9991565045875841,3.305434012248753e-05
19.90000000000031,0.42367378170142256,0.9648584672837826,0.9995508246826429,3.305434012248753e-05
19.910000000000313,0.4244709761870724,0.9860297696991712,0.9990677355785523,7.931457850222779e-05
19.920000000000314,0.42294054931701536,0.8903456752918417,0.9995835892951428,7.931457850222779e-05
19.930000000000316,0.42268465548134104,0.9866986930095112,0.9989080595093301,6.754630233298512e-05
19.940000000000317,0.42089128257786657,0.9669299004626564,0.9996304139437058,6.754630233298512e-05
19.95000000000032,0.42063896113935834,0.9876265226227452,0.9988375126286902,4.869039672319982e-05
19.96000000000032,0.4188950456780686,0.965830368850369,0.9996560215152154,4.869039672319982e-05
19.970000000000322,0.42005009234665164,0.98709942871436,0.998679758616856,4.7272772507132845e-05
19.980000000000324,0.41723256168771855,0.9632396344862835,0.9996690490296787,4.7272772507132845e-05
19.990000000000325,0.4190157575101837,0.9870071062025774,0.9985341245642377,7.46559202254116e-05
20.000000000000327,0.41626273392090385,1.0372074803664963,0.999666795886774,7.46559202254116e-05


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds200_roundsGen1_roundsDis1_CvsLi_plot2_statistics.csv <==
index,countOut
1,16
2,5
3,4
4,4
5,4
6,2
7,3
8,2
9,3
10,2
11,1
12,3
13,0
14,1
15,1
16,4
17,3
18,1
19,1
20,1
21,0
22,0
23,0
24,0
25,1
26,1
27,0
28,1
29,1
30,2
31,0
32,3
33,2
34,2
35,3
36,1
37,3
38,7
39,8
40,4
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds200_roundsGen1_roundsDis1_CvsLi_statMean.CSV <==
index,countTTMean
1,28.9
2,1.0
3,0.8
4,1.1
5,0.8
6,0.8
7,0.6
8,1.0
9,0.9
10,0.6
11,0.4
12,0.8
13,0.9
14,0.7
15,0.6
16,0.8
17,1.5
18,2.4
19,2.2
20,2.8
21,2.0
22,2.0
23,1.3
24,1.3
25,1.5
26,1.5
27,0.7
28,1.6
29,1.8
30,2.1
31,1.6
32,1.9
33,1.1
34,2.4
35,2.0
36,1.9
37,1.8
38,1.7
39,1.9
40,1.2
41,0.7
42,0.9
43,1.6
44,1.3
45,1.3
46,0.8
47,1.1
48,0.3
49,0.2
50,8.9


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds200_roundsGen1_roundsDis1_conCvsLi_statMean.CSV <==
index,countTTMean
1,12.9
2,0.7
3,0.7
4,1.0
5,0.6
6,0.5
7,0.8
8,1.1
9,0.2
10,0.0
11,0.0
12,0.2
13,0.3
14,0.5
15,0.4
16,0.7
17,0.2
18,0.3
19,0.4
20,0.6
21,0.8
22,0.2
23,0.4
24,0.6
25,0.4
26,0.7
27,0.4
28,0.5
29,3.6
30,13.8
31,8.9
32,10.3
33,6.8
34,2.6
35,1.0
36,0.8
37,0.8
38,0.6
39,0.8
40,0.3
41,0.3
42,0.5
43,0.4
44,0.5
45,3.5
46,0.7
47,2.5
48,10.0
49,0.8
50,4.4


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds200_roundsGen1_roundsDis1_line_plot1_statisticsSV.csv <==
indexDataTrain,countOutTrain
12,0
13,1
15,0
20,0
24,1
33,0
37,3
40,0
45,4
49,0


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds200_roundsGen1_roundsDis1_line_plot1_statisticsUSV.csv <==
indexDataTest,countOutTest
1,3
2,2
3,0
4,0
5,1
6,3
7,0
8,0
9,2
10,4
11,6
14,1
16,0
17,2
18,5
19,4
21,2
22,1
23,5
25,0
26,1
27,0
28,11
29,0
30,7
31,0
32,0
34,7
35,0
36,0
38,2
39,4
41,7
42,0
43,0
44,3
46,0
47,2
48,3
50,3


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds200_roundsGen1_roundsDis1_line_statMean.CSV <==
index,countTTMean
1,3.9
2,2.0
3,0.9
4,1.0
5,2.0
6,3.9
7,1.7
8,1.2
9,1.8
10,1.1
11,2.5
12,1.9
13,0.6
14,0.5
15,1.5
16,1.6
17,1.3
18,1.2
19,1.5
20,3.4
21,1.5
22,0.7
23,1.5
24,3.7
25,1.1
26,1.3
27,0.5
28,2.2
29,5.9
30,2.5
31,0.6
32,2.1
33,1.5
34,8.3
35,1.0
36,5.6
37,1.4
38,2.0
39,2.2
40,0.1
41,1.4
42,2.2
43,0.8
44,2.6
45,1.3
46,1.2
47,0.7
48,6.3
49,1.0
50,1.3


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds300_roundsGen1_roundsDis1_line_plot1_statisticsSV.csv <==
indexDataTrain,countOutTrain
12,0
13,4
15,0
20,4
24,3
33,6
37,1
40,0
45,6
49,0


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds300_roundsGen1_roundsDis1_line_plot1_statisticsUSV.csv <==
indexDataTest,countOutTest
1,4
2,0
3,0
4,0
5,5
6,0
7,0
8,8
9,3
10,0
11,4
14,3
16,7
17,0
18,3
19,2
21,2
22,5
23,3
25,0
26,0
27,0
28,0
29,0
30,3
31,0
32,0
34,3
35,0
36,4
38,4
39,4
41,0
42,0
43,6
44,3
46,0
47,0
48,0
50,0


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds300_roundsGen1_roundsDis1_line_statMean.CSV <==
index,countTTMean
1,4.6
2,1.0
3,1.2
4,2.3
5,2.3
6,0.8
7,2.1
8,4.3
9,1.5
10,1.1
11,4.0
12,2.2
13,0.9
14,2.4
15,2.5
16,3.5
17,2.1
18,1.6
19,0.4
20,1.8
21,1.6
22,1.0
23,2.1
24,3.5
25,1.5
26,0.9
27,0.3
28,2.7
29,4.9
30,1.0
31,1.1
32,1.7
33,2.2
34,2.4
35,0.5
36,1.3
37,0.5
38,1.3
39,9.6
40,0.5
41,2.3
42,0.6
43,1.4
44,1.9
45,2.1
46,1.4
47,1.7
48,0.2
49,2.0
50,3.2


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds500_roundsGen1_roundsDis1_line_plot1_statisticsSV.csv <==
indexDataTrain,countOutTrain
12,0
13,0
15,0
20,0
24,0
33,11
37,0
40,6
45,0
49,10


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds500_roundsGen1_roundsDis1_line_plot1_statisticsUSV.csv <==
indexDataTest,countOutTest
1,0
2,0
3,15
4,0
5,0
6,0
7,16
8,0
9,0
10,0
11,0
14,0
16,14
17,0
18,0
19,0
21,0
22,0
23,0
25,0
26,0
27,10
28,0
29,0
30,0
31,1
32,0
34,0
35,0
36,12
38,0
39,0
41,0
42,0
43,0
44,0
46,5
47,0
48,0
50,0


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds800_roundsGen1_roundsDis1_line_plot1_statisticsSV.csv <==
indexDataTrain,countOutTrain
12,0
13,0
15,0
20,0
24,0
33,0
37,0
40,0
45,0
49,0


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds800_roundsGen1_roundsDis1_line_plot1_statisticsUSV.csv <==
indexDataTest,countOutTest
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
14,0
16,0
17,0
18,99
19,0
21,0
22,0
23,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
34,0
35,0
36,0
38,0
39,0
41,0
42,0
43,0
44,1
46,0
47,0
48,0
50,0


==> numerics/QGAN_50data10sv_100statData_100statData_1-3networkGen_3-1networkDis_lda1_ep0i01_rounds1000_roundsGen1_roundsDis1_connectedLine_training.csv <==
step times epsilon,costFunctionGen,costFunctionDis,costFunctionTest,costHilbert
0.0,0.531728745115101,1.073480126568134,0.12029701016441562,0.2010245917349029
0.01,0.5100402282132779,1.0951686434699566,0.11480857427867106,0.1865637521244717
0.02,0.4894848223287152,1.1341825419863572,0.1147287244509069,0.1865637521244717
0.03,0.5441380849427686,1.0814256530951691,0.11192466019496825,0.1955380439209551
0.04,0.44649871778047745,1.2035470785825235,0.10691703277680674,0.1955380439209551
0.05,0.4533463834966887,1.1925331118602256,0.11253708902873685,0.1166691764701762
0.060000000000000005,0.4850656763015344,1.1796126563158447,0.10619075221643165,0.1166691764701762
0.07,0.5220201892917121,1.1433291072627678,0.11464210164564163,0.19665110815774994
0.08,0.48680674319052547,1.2078689899620099,0.10827486850965647,0.19665110815774994
0.09,0.4715659587010861,1.21345800935724,0.11593084366598275,0.09756374122484161
0.09999999999999999,0.564948608395291,1.1177981379411426,0.10063718827661247,0.09756374122484161
0.10999999999999999,0.4618424424185573,1.241112943836022,0.10646906385425435,0.14543642203995716
0.11999999999999998,0.48149826462808604,1.2466490507624788,0.10623028333241766,0.14543642203995716
0.12999999999999998,0.38556613610623736,1.3345022613569373,0.10877018532952609,0.09853643668798136
0.13999999999999999,0.43099563856674106,1.2899574232321327,0.10469961722879628,0.09853643668798136
0.15,0.4348407496333291,1.300215886719628,0.1151155557848401,0.11063639742412845
0.16,0.48988000913632845,1.2378828135698088,0.10407708025028278,0.11063639742412845
0.17,0.4217284665870695,1.3287731173363118,0.1237420879313898,0.132151957878967
0.18000000000000002,0.3423113524880215,1.40783284236575,0.10372498253702077,0.132151957878967
0.19000000000000003,0.4239715071669837,1.341282449292914,0.10192552003431463,0.15762978581968018
0.20000000000000004,0.4076241927775513,1.376101329835628,0.10309351908386162,0.15762978581968018
0.21000000000000005,0.4109748581658284,1.368129356493085,0.11393353722444627,0.18693128232892942
0.22000000000000006,0.42964528335984953,1.372746611182191,0.11012497434514824,0.18693128232892942
0.23000000000000007,0.4451535681446023,1.346830247641018,0.11115363435173595,0.1124772355120173
0.24000000000000007,0.3688704080579812,1.4110651237630194,0.11907208083071354,0.1124772355120173
0.25000000000000006,0.35121824136192237,1.453210819071046,0.11532816599055616,0.09503211403872307
0.26000000000000006,0.38425243574943196,1.4218961796047762,0.11844651545245587,0.09503211403872307
0.2700000000000001,0.36927404816999176,1.4457496003121375,0.1264691926087812,0.16370199535978155
0.2800000000000001,0.3281582426889904,1.499808726562088,0.10235723837554027,0.16370199535978155
0.2900000000000001,0.34101581201679687,1.4843146997861918,0.12585342052394102,0.09493770865918687
0.3000000000000001,0.34159997879391113,1.4941853124682654,0.11046454674249497,0.09493770865918687
0.3100000000000001,0.3156270691031524,1.5186808660190274,0.12692822832783443,0.0822149738708982
0.3200000000000001,0.34395540971229405,1.501144990834948,0.10679100388771674,0.0822149738708982
0.3300000000000001,0.3426781630853063,1.499920260943689,0.1261862133604553,0.10952057052931838
0.34000000000000014,0.30367220343656215,1.5565648798839382,0.11876559248017057,0.10952057052931838
0.35000000000000014,0.34945493567017916,1.5016352863661366,0.11936102328729704,0.13401714972661488
0.36000000000000015,0.34579347775684893,1.510495072736548,0.11721936675025268,0.13401714972661488
0.37000000000000016,0.32641328076549275,1.5325479978956993,0.12868464551134218,0.1098188897306108
0.38000000000000017,0.3092828601245949,1.5559914236846524,0.11105251116237765,0.1098188897306108
0.3900000000000002,0.3649585728753637,1.5006352460884513,0.11443917568304053,0.12818840251636782
0.4000000000000002,0.30405394192810314,1.5681356319153363,0.10901676547843353,0.12818840251636782
0.4100000000000002,0.33105835846693216,1.5413527569120504,0.11242659243693691,0.06353419181323203
0.4200000000000002,0.2969264080126114,1.5863566758195755,0.1103079431674993,0.06353419181323203
0.4300000000000002,0.28702714901758325,1.5917426842437201,0.12122648737703325,0.07757398220739394
0.4400000000000002,0.2613878873890781,1.6302699913754706,0.1208421424351507,0.07757398220739394
0.45000000000000023,0.2742007612870268,1.6093336252664194,0.12014088309493122,0.07643758144898635
0.46000000000000024,0.2733089655910318,1.6442080425537928,0.11829095381154389,0.07643758144898635
0.47000000000000025,0.30010726428298357,1.5879597821804716,0.12380005661010873,0.1318684327455489
0.48000000000000026,0.28937222751806824,1.5878929070760994,0.11385837839919129,0.1318684327455489
0.49000000000000027,0.2561907455239999,1.6367979737540872,0.1283693594466462,0.05019664988474039
0.5000000000000002,0.2509787552816526,1.6697787738849348,0.1234335916250757,0.05019664988474039
0.5100000000000002,0.2738389648407077,1.6232614446807003,0.12696183875117925,0.06616342338924242
0.5200000000000002,0.2807292257524046,1.6408856687232753,0.12212399142983955,0.06616342338924242
0.5300000000000002,0.2598110098229048,1.6409738273810035,0.11106475907278245,0.0687473353325326
0.5400000000000003,0.2313429750156645,1.6958679606048075,0.11785650895878957,0.0687473353325326
0.5500000000000003,0.26325666070937936,1.6409911437520615,0.13091347995610386,0.0903184273439086
0.5600000000000003,0.25971502452553985,1.6623335680597604,0.13748239158696762,0.0903184273439086
0.5700000000000003,0.25263200690834564,1.655433632273913,0.11334134168042642,0.06573312002069706
0.5800000000000003,0.25354203484175364,1.6666840367312068,0.12401547381410932,0.06573312002069706
0.5900000000000003,0.2549559941547001,1.6563796990967572,0.14420326311554824,0.07172693894130809
0.6000000000000003,0.2401546475991359,1.697961651843278,0.12674119170975748,0.07172693894130809
0.6100000000000003,0.2585239980966835,1.6562343847198113,0.11731025610370535,0.05176971259807197
0.6200000000000003,0.22817499371835534,1.6805266030236041,0.12284828384144211,0.05176971259807197
0.6300000000000003,0.2079492805737848,1.7098725546912714,0.1309453111768287,0.09922428531285614
0.6400000000000003,0.21639604465029919,1.6829342233043185,0.1252634581320612,0.09922428531285614
0.6500000000000004,0.24356944440907985,1.6758134893332737,0.1257422679569725,0.04951219066179922
0.6600000000000004,0.2200864462654198,1.6726861936139326,0.12841185290206136,0.04951219066179922
0.6700000000000004,0.2269413657122413,1.6941079955649725,0.13039346678207114,0.03982783579307945
0.6800000000000004,0.21628475366121175,1.658021329254151,0.12077211461035985,0.03982783579307945
0.6900000000000004,0.22486206011047702,1.6981199735923824,0.12622349269262792,0.039513007149289694
0.7000000000000004,0.21372362503873954,1.7124302932447963,0.1281007337726562,0.039513007149289694
0.7100000000000004,0.21822368406109502,1.7062817435434199,0.13635510381906918,0.06176225531782391
0.7200000000000004,0.2081082342938582,1.7019012202848338,0.12382578132427549,0.06176225531782391
0.7300000000000004,0.21709973469531327,1.7092125607262734,0.12691726096060363,0.03975829294701385
0.7400000000000004,0.20653323513486194,1.734110764067727,0.13589004651888664,0.03975829294701385
0.7500000000000004,0.2035108938501693,1.7245884078221287,0.13438093589807512,0.06607652401201386
0.7600000000000005,0.18779648981657415,1.764650306738702,0.13746482194442186,0.06607652401201386
0.7700000000000005,0.2032660893399394,1.7266968009769799,0.13122490713850155,0.02809891558618114
0.7800000000000005,0.20177225678322505,1.7378329093932003,0.12238132265853428,0.02809891558618114
0.7900000000000005,0.2072989997245406,1.7238766716948724,0.14165047365609412,0.03543149720219657
0.8000000000000005,0.20312549646272743,1.732024473349862,0.13243346207392478,0.03543149720219657
0.8100000000000005,0.19386376454295534,1.738379240199568,0.1403556975026835,0.03281086945156181
0.8200000000000005,0.18980310459902258,1.7424208087566537,0.13699567629022733,0.03281086945156181
0.8300000000000005,0.195273670505533,1.7372576141361673,0.14612146652355784,0.0471584287859266
0.8400000000000005,0.188276487049512,1.7299652198315711,0.12784917361097967,0.0471584287859266
0.8500000000000005,0.19491998600985305,1.7387242022649998,0.14599869074794763,0.04446750073943344
0.8600000000000005,0.18831920369006955,1.7699116723654407,0.1438600310531447,0.04446750073943344
0.8700000000000006,0.197853041852951,1.7370502199172682,0.14959701952002097,0.026461063025505736
0.8800000000000006,0.1790983759796893,1.756012660616776,0.1508818588911584,0.026461063025505736
0.8900000000000006,0.18427825439458498,1.7514660087669123,0.14845195576290782,0.04321047639222166
0.9000000000000006,0.18626880468894613,1.7298693567791124,0.13983851223752145,0.04321047639222166
0.9100000000000006,0.18273259124243596,1.7545943520032714,0.142913549201821,0.03058020915761161
0.9200000000000006,0.17437789850052982,1.7743728675082622,0.1323574844842351,0.03058020915761161
0.9300000000000006,0.1842721100287627,1.7535266674742758,0.14024338226729383,0.04495650692814325
0.9400000000000006,0.18248313294627033,1.757280457708203,0.1371021135439542,0.04495650692814325
0.9500000000000006,0.1707892243186083,1.7684313022579592,0.14705502781332058,0.033936538259649075
0.9600000000000006,0.18513093560454297,1.7449402354277845,0.14101240538660703,0.033936538259649075
0.9700000000000006,0.17403295185517215,1.7671019031422728,0.15753037758769747,0.01698408653669283
0.9800000000000006,0.17144711699609577,1.7811304085003075,0.15426224643080336,0.01698408653669283
0.9900000000000007,0.17284630824823738,1.7685400396045958,0.1420374110768383,0.022245544326720008
1.0000000000000007,0.17160997270630335,1.7673718239448997,0.1438185862522129,0.022245544326720008
1.0100000000000007,0.17428630370498444,1.7682221600398547,0.15341565296178467,0.015370412472431571
1.0200000000000007,0.16936154786229202,1.7710053899126579,0.13832444148966366,0.015370412472431571
1.0300000000000007,0.1641660996136311,1.7787019172746725,0.1561896636219812,0.015186176443129468
1.0400000000000007,0.1744079715327848,1.758494222846734,0.13900033639257164,0.015186176443129468
1.0500000000000007,0.17817269371668337,1.766540107555875,0.15238703099602918,0.0329449855801255
1.0600000000000007,0.1767239280132358,1.7721681025695752,0.15506919525059068,0.0329449855801255
1.0700000000000007,0.18165926372321423,1.763945795880784,0.15503778145522853,0.039566340462781215
1.0800000000000007,0.15937886632451034,1.7680757225307928,0.14871128186041585,0.039566340462781215
1.0900000000000007,0.17448258601174094,1.7707873998013883,0.15873663098958762,0.02751588347352052
1.1000000000000008,0.17443793882550235,1.760882116751041,0.15296275754089525,0.02751588347352052
1.1100000000000008,0.16688749743923578,1.7790616456437254,0.14916888854224966,0.039108891714717944
1.1200000000000008,0.1564220594162958,1.796570283331024,0.15739853603427983,0.039108891714717944
1.1300000000000008,0.1630166316407787,1.7832680089294106,0.1518083056846094,0.016656649814928294
1.1400000000000008,0.16790090752566758,1.773945697340324,0.16114588613616987,0.016656649814928294
1.1500000000000008,0.17481299847114548,1.7719171719610154,0.1596796013896448,0.03050341180920451
1.1600000000000008,0.1506897058027468,1.7886384304574172,0.1657536813239358,0.03050341180920451
1.1700000000000008,0.15369581672487148,1.7932810377083914,0.16271018399503906,0.025789357569060877
1.1800000000000008,0.16652916538201748,1.7747050878261956,0.1460246333754601,0.025789357569060877
1.1900000000000008,0.1624141218401518,1.785572939924268,0.17378309809768908,0.018632338926737796
1.2000000000000008,0.15970015946181737,1.7720434408366224,0.14302670141793922,0.018632338926737796
1.2100000000000009,0.17467951777255505,1.7738884047821126,0.1666301903638156,0.02814339698733894
1.2200000000000009,0.18834852596225857,1.7590086106394964,0.160231616846169,0.02814339698733894
1.2300000000000009,0.17519383149198503,1.773159876756096,0.16453981414084676,0.00950621143159531
1.2400000000000009,0.1860502803805819,1.770718435970232,0.1588355832922728,0.00950621143159531
1.2500000000000009,0.16438533005374217,1.7833590639741517,0.15737612195845677,0.031928339692181375
1.260000000000001,0.17315386221114037,1.7673138374097088,0.15657972419822722,0.031928339692181375
1.270000000000001,0.15486080443878675,1.792565255942204,0.1703262537355431,0.013300831506709618
1.280000000000001,0.1799983938181186,1.784608696600638,0.150274980597424,0.013300831506709618
1.290000000000001,0.15595205324254852,1.792088070061201,0.1761124168916179,0.04165845090615124
1.300000000000001,0.16444621677698562,1.7936033449178377,0.16930718292966362,0.04165845090615124
1.310000000000001,0.18146191194843134,1.767652768805314,0.16547769602974843,0.0284671003172824
1.320000000000001,0.14145503915557311,1.8069438598946315,0.17210152889234998,0.0284671003172824
1.330000000000001,0.1748243044965946,1.774433699392309,0.17911442970529567,0.009976544599998884
1.340000000000001,0.1908636055491746,1.7484369553789052,0.16004001107088495,0.009976544599998884
1.350000000000001,0.16806704284781615,1.7807232105378756,0.17302582668781535,0.02169240865819479
1.360000000000001,0.1631143942848948,1.7845832319520076,0.1639538303815396,0.02169240865819479
1.370000000000001,0.17215606074496997,1.7766480594721903,0.1808132775776383,0.028948203385088234
1.380000000000001,0.1259622875157205,1.8287223053651411,0.16297901071346751,0.028948203385088234
1.390000000000001,0.16994668566316826,1.7788799109692945,0.18030494688044008,0.018682845559054008
1.400000000000001,0.19252549149586135,1.7619194153971383,0.16430192000477906,0.018682845559054008
1.410000000000001,0.173648095570426,1.7752486987189804,0.17307666969086508,0.03044479960306064
1.420000000000001,0.16239213251544576,1.7937450537815136,0.16643263022553406,0.03044479960306064
1.430000000000001,0.15101927630127865,1.7984417978332536,0.18062615239575558,0.005865642733047517
1.440000000000001,0.1984460248219955,1.7352951624781925,0.17505309245108283,0.005865642733047517
1.450000000000001,0.15753249226140334,1.7925107285837563,0.18175856036040502,0.019556483636380385
1.460000000000001,0.17985364846758736,1.759394673470483,0.19116290332709468,0.019556483636380385
1.470000000000001,0.1383585060692183,1.812681684381878,0.17886398864966793,0.012049125262350318
1.480000000000001,0.18026447944577678,1.7775262656996342,0.17177725791667967,0.012049125262350318
1.490000000000001,0.15471070041597404,1.7973766968749159,0.1810319419275071,0.017701156927581188
1.500000000000001,0.1740195587348804,1.7724425737124627,0.17869759802214205,0.017701156927581188
1.5100000000000011,0.1850038930290419,1.76777972552595,0.17549548958591146,0.021493167241139928
1.5200000000000011,0.17714239986062832,1.7706824547065845,0.18096596642011992,0.021493167241139928
1.5300000000000011,0.2295485024855107,1.7226937394149084,0.19058343077392867,0.019468265245653562
1.5400000000000011,0.1839424602535868,1.7649395441436067,0.1615206737249749,0.019468265245653562
1.5500000000000012,0.14869221200014265,1.801406187388391,0.19692331478126174,0.02705871037645994
1.5600000000000012,0.1955825242518321,1.7641436037759468,0.17473150037076124,0.02705871037645994
1.5700000000000012,0.18746591116911784,1.7639130640126315,0.1929668031986786,0.021021883203589546
1.5800000000000012,0.1918560258236071,1.7589528214282197,0.1885358959805875,0.021021883203589546
1.5900000000000012,0.19740422690425416,1.7534248227964762,0.19128048143909657,0.018304617245260568
1.6000000000000012,0.19347056919612232,1.7544129065461354,0.18589700946352675,0.018304617245260568
1.6100000000000012,0.15854930964504357,1.79174496859574,0.19922259467789055,0.014226510969256173
1.6200000000000012,0.1778217737676822,1.775969874019994,0.18610311746677508,0.014226510969256173
1.6300000000000012,0.1977518194965367,1.7538801149215137,0.2053698556255821,0.03236950249971284
1.6400000000000012,0.16255497384415057,1.7995498744141973,0.18415973706017577,0.03236950249971284
1.6500000000000012,0.18062051931329587,1.7703583582319284,0.21100471342970334,0.014720032290835877
1.6600000000000013,0.17859095242915973,1.7687671598134695,0.1790286942520405,0.014720032290835877
1.6700000000000013,0.2026722122154414,1.7479864155913916,0.20008810049129916,0.027669187396323975
1.6800000000000013,0.16100645198991392,1.7878491951044824,0.19541544362801078,0.027669187396323975
1.6900000000000013,0.2028717438327278,1.7467623852073844,0.1987063468394733,0.024926086002842737
1.7000000000000013,0.14867799220672562,1.8005271659163593,0.20826738884003212,0.024926086002842737
1.7100000000000013,0.1837648555077141,1.7648352362910371,0.19881876159554934,0.012587782296231132
1.7200000000000013,0.19013476539340982,1.7551196851626711,0.18643158475129554,0.012587782296231132
1.7300000000000013,0.2226251371267042,1.726089710643015,0.20199051581689953,0.03474669346735944
1.7400000000000013,0.18850227877778977,1.7576773530137775,0.2073669096643026,0.03474669346735944
1.7500000000000013,0.1597339080508575,1.7871796912613016,0.20059144112650584,0.03614202928137648
1.7600000000000013,0.20899119937029104,1.73748961413397,0.19342729532855324,0.03614202928137648
1.7700000000000014,0.19218835174654342,1.7555143701795823,0.20521868910474045,0.013048251084487128
1.7800000000000014,0.2063246361578957,1.7514221387233808,0.19179916502333916,0.013048251084487128
1.7900000000000014,0.14448605523999197,1.8033087384144018,0.20441541669030555,0.028957185765259907
1.8000000000000014,0.20166589000972338,1.7569277670040444,0.194584698724119,0.028957185765259907
1.8100000000000014,0.14761486888715075,1.8018453497653857,0.21042661511254168,0.014274547071485868
1.8200000000000014,0.1893503547746374,1.7457610646058164,0.19221894179774948,0.014274547071485868
1.8300000000000014,0.19133008000454602,1.7594790927497996,0.2287982594921788,0.020440611630744412
1.8400000000000014,0.15054096151550767,1.8001488149489306,0.20517364548087053,0.020440611630744412
1.8500000000000014,0.1954983932715512,1.7552341090677182,0.21744026558130816,0.026580209331137215
1.8600000000000014,0.1850872319590186,1.769689068310383,0.1901708335570095,0.026580209331137215
1.8700000000000014,0.18037298865949683,1.7696562490991607,0.20279887373178096,0.022063330810886173
1.8800000000000014,0.19109306661442438,1.7642837246205962,0.2107280957948614,0.022063330810886173
1.8900000000000015,0.18849049182392705,1.7618025925721748,0.21679141388031803,0.044753171835918655
1.9000000000000015,0.20661375312339164,1.743804157356157,0.2031356743264286,0.044753171835918655
1.9100000000000015,0.16780978308497652,1.7823469103468144,0.22490079146986056,0.039257879016587914
1.9200000000000015,0.22632672872268889,1.7184273659499163,0.2097879815597555,0.039257879016587914
1.9300000000000015,0.2090653791664736,1.7418482908797723,0.2129967476817116,0.037968124090490406
1.9400000000000015,0.208564171075403,1.7480174485359103,0.19074905409686138,0.037968124090490406
1.9500000000000015,0.21827047579084802,1.7319457618028233,0.21230570282705868,0.0410677679844348
1.9600000000000015,0.19193738680690034,1.7603026754335134,0.2017696267996483,0.0410677679844348
1.9700000000000015,0.20872760912231433,1.740825544149431,0.21755132887400092,0.03822729953533493
1.9800000000000015,0.22279627505454985,1.7189789096553523,0.214053914411658,0.03822729953533493
1.9900000000000015,0.19693110339805228,1.7519160367375606,0.20749422276412097,0.03181593088414951
2.0000000000000013,0.212429895222339,1.7408644988820665,0.20899630490401946,0.03181593088414951
2.010000000000001,0.18682542696574006,1.7616172469514448,0.2092954636846394,0.0377069559233696
2.020000000000001,0.20695776236391436,1.732656627894733,0.21350168750328608,0.0377069559233696
2.0300000000000007,0.24637059503895528,1.7022346287216488,0.22725650679004844,0.027102195057386657
2.0400000000000005,0.2467773921769684,1.7138294599431263,0.22833943040407267,0.027102195057386657
2.0500000000000003,0.1826670675610496,1.76431126634592,0.2282278641743317,0.029765758229367955
2.06,0.21945921644491578,1.7220496643592695,0.21578631735034942,0.029765758229367955
2.07,0.22809245537633585,1.7193812772879151,0.2361151419279085,0.03093852454557854
2.0799999999999996,0.19402272980688928,1.759022261174993,0.2180496014345854,0.03093852454557854
2.0899999999999994,0.23011677700505326,1.7164630383971748,0.23399103761581075,0.029286896923052547
2.099999999999999,0.1916162892318563,1.7507764699392767,0.2292991389819583,0.029286896923052547
2.109999999999999,0.23343325499546091,1.7119800265924519,0.24937458376201715,0.03990085396449748
2.1199999999999988,0.2088708905707523,1.7461242373436483,0.23299508637737054,0.03990085396449748
2.1299999999999986,0.23882550482059756,1.7056921375366887,0.23353726398113417,0.018797889154968044
2.1399999999999983,0.1919077024574376,1.743623008075724,0.22658045013314004,0.018797889154968044
2.149999999999998,0.19513845355946613,1.7484011002059239,0.24890020962014103,0.06571076310410642
2.159999999999998,0.21356958652635197,1.7335906682104354,0.22866598709158942,0.06571076310410642
2.1699999999999977,0.17281917390395934,1.7713133109822548,0.2331084040916327,0.01823383723281504
2.1799999999999975,0.20393545844884908,1.7341018684958642,0.23015840139763077,0.01823383723281504
2.1899999999999973,0.21900094565686748,1.726182980293772,0.25619470004492656,0.05756177253803306
2.199999999999997,0.2148886581240103,1.7244579374991282,0.23440418994315412,0.05756177253803306
2.209999999999997,0.23949986933377648,1.7052533076878142,0.2416251862373904,0.023858256646337776
2.2199999999999966,0.23527840137801842,1.7209929128608465,0.24927697946889318,0.023858256646337776
2.2299999999999964,0.21958410435525272,1.7246901973628015,0.23942473893950758,0.028036292479469045
2.239999999999996,0.22614888610027134,1.7183777488132979,0.22054732462742682,0.028036292479469045
2.249999999999996,0.1941691319262568,1.7502031941631626,0.22993693370244161,0.044588821009246014
2.259999999999996,0.24203798600130627,1.6907915206006359,0.23437554444273087,0.044588821009246014
2.2699999999999956,0.1921369044606363,1.7528661196456063,0.2319902480644242,0.02579171540465789
2.2799999999999954,0.23356514653230187,1.712113853359985,0.22965509151016428,0.02579171540465789
2.289999999999995,0.2329740535992983,1.7128054081764827,0.2539819790164761,0.032286330154121225
2.299999999999995,0.22033945378481992,1.7190143485547598,0.2090642754741798,0.032286330154121225
2.3099999999999947,0.21888923340653532,1.7267543611032843,0.2352237437442846,0.03884110431744296
2.3199999999999945,0.27900302012127565,1.6741225238383732,0.24796942853317322,0.03884110431744296
2.3299999999999943,0.21599946917326793,1.7294533819721578,0.24784365705887768,0.08818760492420477
2.339999999999994,0.2501369695652493,1.6893792044280136,0.23527679255254189,0.08818760492420477
2.349999999999994,0.19228849989166222,1.7532191304157472,0.26376776087201453,0.018930586992166737
2.3599999999999937,0.22014734723823465,1.721244744265654,0.25903270348159574,0.018930586992166737
2.3699999999999934,0.2289648770214156,1.717590146381673,0.25845686275999274,0.03509811476389926
2.3799999999999932,0.27936127550004597,1.6632372666744426,0.25483185877874126,0.03509811476389926
2.389999999999993,0.26686691106970395,1.6795314059263071,0.25589861432603794,0.09234085238270084
2.399999999999993,0.2652819755881178,1.67657668839752,0.24966018188053218,0.09234085238270084
2.4099999999999926,0.2558785922300526,1.6890478848860457,0.2484520853556702,0.03697560362285619
2.4199999999999924,0.26719284922092373,1.671078381372172,0.25193229864926814,0.03697560362285619
2.429999999999992,0.21057582744058428,1.7334244538885604,0.26347496554586014,0.04389836008689531
2.439999999999992,0.2277644009157947,1.7187276164286378,0.23683522403685192,0.04389836008689531
2.4499999999999917,0.2232294317059642,1.721562291182725,0.23672532497717924,0.06050089300084387
2.4599999999999915,0.2657222573555668,1.6919617771591955,0.27135993586771234,0.06050089300084387
2.4699999999999913,0.22191761278574842,1.7227852418943062,0.28578029632809376,0.06732869709811093
2.479999999999991,0.2216326520101944,1.7237227210262547,0.253814319937677,0.06732869709811093
2.489999999999991,0.237114475553693,1.707582234505762,0.2727314381224693,0.0689966020990907
2.4999999999999907,0.25017535429388443,1.6971922612577766,0.268343286722417,0.0689966020990907
2.5099999999999905,0.16525286030137823,1.7791767725589542,0.26390827625520463,0.07640280155043236
2.5199999999999902,0.18663511079339273,1.7542426927171186,0.2659679036287479,0.07640280155043236
2.52999999999999,0.2750082633408891,1.6713440495464644,0.26950218779514207,0.04285112919935763
2.53999999999999,0.23694379472984212,1.7022885483170498,0.27011172187771604,0.04285112919935763
2.5499999999999896,0.19696409644188478,1.7478158028529571,0.27003889780513757,0.06174899214893794
2.5599999999999894,0.2378842622694583,1.7081927872863696,0.2598902517495673,0.06174899214893794
2.569999999999989,0.2321724700506242,1.7140528361539458,0.26611050889476257,0.03831258856375134
2.579999999999989,0.2029638838569514,1.735770791932613,0.26958131550699865,0.03831258856375134
2.5899999999999888,0.26741339469303166,1.6789112305617064,0.2719436926737063,0.05315662565485953
2.5999999999999885,0.27049767882630016,1.673511786650602,0.2620737939329462,0.05315662565485953
2.6099999999999883,0.24794957122618572,1.697429833596007,0.25063547592200186,0.04383194863286457
2.619999999999988,0.2258196379980857,1.7115769274177621,0.27391894062061484,0.04383194863286457
2.629999999999988,0.24416216360816093,1.7007690367060877,0.27833007706230983,0.052896684238487715
2.6399999999999877,0.2935954246670658,1.6630909416921607,0.2551478088712797,0.052896684238487715
2.6499999999999875,0.28690153078844194,1.6579784874214623,0.28002651900258924,0.053692819254610336
2.6599999999999873,0.25248368438016355,1.686629193342477,0.2817862847648672,0.053692819254610336
2.669999999999987,0.304715932285045,1.6390585948203977,0.2810760799710288,0.04127098602150388
2.679999999999987,0.24398157180629543,1.687825561980439,0.2560102322816553,0.04127098602150388
2.6899999999999866,0.2697255388649943,1.6721709387885992,0.2782504096416709,0.07274791262694796
2.6999999999999864,0.2523316578603147,1.7040981726239992,0.2647499225093142,0.07274791262694796
2.709999999999986,0.22900705988970552,1.7120739910062306,0.2871817827908695,0.071233666745206
2.719999999999986,0.26514725318776405,1.6832789140079059,0.2713005562625004,0.071233666745206
2.7299999999999858,0.23090067567742292,1.7105683321977105,0.3226548776762362,0.0751371102979089
2.7399999999999856,0.28612332146384006,1.6499768787273474,0.28269870941872394,0.0751371102979089
2.7499999999999853,0.2838023990311786,1.6579578637253216,0.2699550136873011,0.0925338269755343
2.759999999999985,0.25957685532346936,1.6768024977071385,0.2696059413734691,0.0925338269755343
2.769999999999985,0.25631790438734403,1.68466291345776,0.2910111463065216,0.07468414901028379
2.7799999999999847,0.28619161360752027,1.6594587792432085,0.2765748929933218,0.07468414901028379
2.7899999999999845,0.24965672953837795,1.691245787856161,0.3163761966056267,0.05053522603976039
2.7999999999999843,0.2512027044388184,1.6857561723703973,0.28750503372820563,0.05053522603976039
2.809999999999984,0.2734430307578169,1.6677465180576398,0.3031545226654167,0.06053014174685674
2.819999999999984,0.2901886591290704,1.663319599284233,0.2849195833282028,0.06053014174685674
2.8299999999999836,0.2765512227366017,1.664254972722942,0.2790468182924496,0.051596735631400284
2.8399999999999834,0.2913677321016119,1.638174892286767,0.28481383378087644,0.051596735631400284
2.849999999999983,0.24454535748282366,1.6957389441815907,0.30723833301362585,0.06984256447551014
2.859999999999983,0.29289099289290543,1.6560338927914864,0.29159613825113023,0.06984256447551014
2.869999999999983,0.35461215563949455,1.585991809549014,0.2822837248675981,0.06382617455561013
2.8799999999999826,0.3397259580561189,1.5894300623088293,0.30242319822772634,0.06382617455561013
2.8899999999999824,0.30630434978939747,1.632061105997548,0.2733634042981315,0.08059545352994688
2.899999999999982,0.31865489868072583,1.6354487840854597,0.27608267117517504,0.08059545352994688
2.909999999999982,0.28199329630343095,1.6554467030370352,0.3097527693058382,0.05367596440810143
2.9199999999999817,0.24542525588299563,1.6972074316690522,0.2671478734703395,0.05367596440810143
2.9299999999999815,0.28857926886376073,1.6485681030499308,0.28882944701344854,0.07401568380861827
2.9399999999999813,0.24955764745899828,1.6927896258339667,0.2809232272089861,0.07401568380861827
2.949999999999981,0.28856183977639305,1.6481058561171302,0.31308152951352825,0.06244828712166846
2.959999999999981,0.2970094309238863,1.638037253810555,0.27717335002010685,0.06244828712166846
2.9699999999999807,0.26617953301632136,1.670215706238409,0.2863272974316994,0.06720852784553753
2.9799999999999804,0.3307118706776524,1.6083697994604753,0.288982091469258,0.06720852784553753
2.9899999999999802,0.285000936020399,1.6516058020962587,0.31401776752133276,0.09908919279197477
2.99999999999998,0.3442693858859236,1.5954290895043153,0.3150321092936796,0.09908919279197477
3.00999999999998,0.3022009556313431,1.6343470376935891,0.3242033320229421,0.026052056605198003
3.0199999999999796,0.2635790332003286,1.6860290321307576,0.3152066364368232,0.026052056605198003
3.0299999999999794,0.29142588051745544,1.6444194502159273,0.30690191172484305,0.07415303316474177
3.039999999999979,0.36187959463577457,1.5781981458720968,0.31644580953960627,0.07415303316474177
3.049999999999979,0.2839019095991854,1.6516316069662833,0.32796196347125905,0.10871644703813052
3.0599999999999787,0.24717739658855384,1.697552738237306,0.29008003745311356,0.10871644703813052
3.0699999999999785,0.35366920435238636,1.5817800416399495,0.33460290480344307,0.0695957049766396
3.0799999999999783,0.30074907848053084,1.6407373132174614,0.3006996992270744,0.0695957049766396
3.089999999999978,0.2504206902280799,1.6834520802011148,0.30924224178713783,0.06249006446069253
3.099999999999978,0.3623488910612565,1.5712544103259278,0.2984072265895885,0.06249006446069253
3.1099999999999777,0.3123628289471802,1.6223750509064039,0.30063465269519374,0.049074016293586854
3.1199999999999775,0.310632880546439,1.6291076221152263,0.288370355866348,0.049074016293586854
3.1299999999999772,0.3270186876573657,1.6070754203227415,0.347263981204863,0.11680693325839489
3.139999999999977,0.3527187703518529,1.584976458633775,0.2963906638693855,0.11680693325839489
3.149999999999977,0.2911429797912775,1.642140650967646,0.31951601867406715,0.11869728689193174
3.1599999999999766,0.31366052519218723,1.622861654197214,0.30780571999902034,0.11869728689193174
3.1699999999999764,0.29698156489797056,1.6361497650738568,0.3187540448861808,0.026153762580959028
3.179999999999976,0.2940864748038462,1.6290027260560218,0.29751490147863163,0.026153762580959028
3.189999999999976,0.3399136155946281,1.5931667750674152,0.338756407081159,0.0643696808078182
3.1999999999999758,0.2852469422501286,1.6435778202749027,0.31875151176008304,0.0643696808078182
3.2099999999999755,0.36956569431775776,1.5621223287847417,0.32136016398315465,0.0709399097895584
3.2199999999999753,0.2786249854871984,1.6615070749257268,0.3011653230457149,0.0709399097895584
3.229999999999975,0.33640209599973364,1.593655663304208,0.32288255872680466,0.06863308930740919
3.239999999999975,0.3840464863247315,1.5385337922017857,0.30300065558899614,0.06863308930740919
3.2499999999999747,0.2411669006031531,1.688290643175177,0.3720453046286762,0.07994131830111631
3.2599999999999745,0.3337945758727386,1.6088728618875519,0.30737931475737956,0.07994131830111631
3.2699999999999743,0.3176008083671079,1.613088560293622,0.31423328000061956,0.12260443056831168
3.279999999999974,0.3672483788141947,1.569012350294035,0.32936377635759434,0.12260443056831168
3.289999999999974,0.24919356843876367,1.6810943175090063,0.3210498605149061,0.08556190579734992
3.2999999999999736,0.31504827065755087,1.617541674703681,0.3215923480456791,0.08556190579734992
3.3099999999999734,0.38398667333497116,1.5480395523572823,0.3447103957469524,0.18234781936508915
3.319999999999973,0.2297558522036005,1.6953031201302111,0.32850789565632044,0.18234781936508915
3.329999999999973,0.31929082325032104,1.611388363900407,0.35788285792911134,0.08036849313046743
3.3399999999999728,0.31689464086679253,1.5956640052006548,0.3040488167341945,0.08036849313046743
3.3499999999999726,0.37155840795705736,1.5589919541734094,0.3384507628169665,0.1366358804973576
3.3599999999999723,0.2974713652062874,1.6317945690663485,0.31274418863708725,0.1366358804973576
3.369999999999972,0.300047890204928,1.629299264231118,0.37156998787716744,0.13193542758331725
3.379999999999972,0.3130140770080088,1.616149664338352,0.31967493370649136,0.13193542758331725
3.3899999999999717,0.35808990060090445,1.5719575301288422,0.316985720702798,0.13840922897343141
3.3999999999999715,0.2744050608541463,1.676245265340812,0.3458153017497932,0.13840922897343141
3.4099999999999713,0.34104181236099895,1.5880200544385161,0.348771183623266,0.07219083977717804
3.419999999999971,0.355375164410148,1.576645452211609,0.320716345649832,0.07219083977717804
3.429999999999971,0.41437497640875953,1.514442707777237,0.367699433986685,0.06825280685324536
3.4399999999999706,0.29149513503097146,1.6352708057082266,0.3191605921707512,0.06825280685324536
3.4499999999999704,0.3331835803802382,1.5935528229865534,0.34412658074747204,0.09651622639673318
3.45999999999997,0.24468053880767043,1.682978884127074,0.32562427661988047,0.09651622639673318
3.46999999999997,0.33717937989600316,1.5891476702975424,0.3583739001598608,0.11494491794453829
3.47999999999997,0.39056506139375075,1.5250311149741278,0.3449260608807323,0.11494491794453829
3.4899999999999696,0.38989094054873286,1.5363267014661481,0.3815757664520632,0.1416777954920439
3.4999999999999694,0.2607327490526382,1.6644083163539485,0.3354150436288386,0.1416777954920439
3.509999999999969,0.28009235335789845,1.645048712048688,0.3553548407882279,0.10025180049589404
3.519999999999969,0.36845963955182576,1.5478592712872237,0.3402667248558639,0.10025180049589404
3.5299999999999687,0.3563396465074479,1.570305966954845,0.3500932336234093,0.05911222686000532
3.5399999999999685,0.400588278708346,1.534335867333949,0.34218121364293586,0.05911222686000532
3.5499999999999683,0.37625332570946063,1.5502369946328356,0.35649502443485465,0.1115255105902115
3.559999999999968,0.34659653507701943,1.5667591914562458,0.3583459083056462,0.1115255105902115
3.569999999999968,0.29376604033993486,1.6319638665032445,0.34915135213243764,0.08629162110110525
3.5799999999999677,0.3878714161458089,1.5509442075275912,0.35379289266797626,0.08629162110110525
3.5899999999999674,0.34503620838361093,1.5812967735300099,0.3596278412716537,0.21292671310381914
3.5999999999999672,0.3779490509986082,1.5375686822471077,0.3582284817232274,0.21292671310381914
3.609999999999967,0.3242589238268096,1.6020658431737784,0.3421085570886258,0.12496407234670315
3.619999999999967,0.4032873118895341,1.526985938839461,0.3527820228462979,0.12496407234670315
3.6299999999999666,0.33339737419512316,1.5937058392266161,0.3138951981040107,0.05347785799903172
3.6399999999999664,0.47696127293099977,1.445784723708357,0.3112442579701193,0.05347785799903172
3.649999999999966,0.3691632577922551,1.5584239299658433,0.3473933498304589,0.10867874520783709
3.659999999999966,0.4684853303928401,1.4524022752841228,0.3477867706582503,0.10867874520783709
3.6699999999999657,0.307898313052933,1.619596514804126,0.34448247032335766,0.11030703838091571
3.6799999999999655,0.29421412514135836,1.6169556081662426,0.34969663642804194,0.11030703838091571
3.6899999999999653,0.26657452586922853,1.661887687273211,0.35894966600073563,0.12135423931921023
3.699999999999965,0.4638561882866486,1.4737127839411674,0.3434920198134988,0.12135423931921023
3.709999999999965,0.35426599480453075,1.5758384957943947,0.35211317342429127,0.08062226819165959
3.7199999999999647,0.44755612097492603,1.4694571873650752,0.34906984165772903,0.08062226819165959
3.7299999999999645,0.447232532366925,1.4824741813591058,0.3292302428014021,0.07807038416647236
3.7399999999999642,0.27427494727041707,1.6612497995986035,0.3478249279724606,0.07807038416647236
3.749999999999964,0.33453170463385984,1.5940493511187344,0.3923070444346192,0.07968642952505693
3.759999999999964,0.38416270845665,1.552809459474541,0.3163325486811198,0.07968642952505693
3.7699999999999636,0.3159485836924389,1.6133260584457858,0.36444176960621133,0.13899618004527184
3.7799999999999634,0.33523427083502183,1.6012805824900387,0.34479797055956857,0.13899618004527184
3.789999999999963,0.3770865165344147,1.5531046491381282,0.3617286123190594,0.08640453477437644
3.799999999999963,0.4255780388083374,1.5051532281943338,0.3176263163898975,0.08640453477437644
3.8099999999999627,0.3609480981359034,1.5690593073506562,0.3764602862109517,0.27676626708064167
3.8199999999999625,0.3819397620731253,1.5170689048551824,0.36148671768130763,0.27676626708064167
3.8299999999999623,0.4778669685014322,1.4522809194222734,0.34925315698387543,0.1723423725635412
3.839999999999962,0.34453613448210685,1.5863933124323504,0.35244011074411824,0.1723423725635412
3.849999999999962,0.3239615847785966,1.604611908219249,0.34632651281358,0.08232610083240925
3.8599999999999617,0.29370203841556075,1.6376145420416133,0.3337636365093233,0.08232610083240925
3.8699999999999615,0.29509222106373195,1.6342306159273914,0.37662581860536576,0.05443593894817196
3.8799999999999613,0.33826180227787667,1.592134536534647,0.3656781313308813,0.05443593894817196
3.889999999999961,0.3474317717827586,1.5833079427202237,0.37599855019426975,0.09421772929626267
3.899999999999961,0.40653021642551534,1.5317516745676636,0.36377997497749986,0.09421772929626267
3.9099999999999606,0.44735866114677164,1.4840222221869368,0.3305570412623319,0.20747964362291632
3.9199999999999604,0.271820686312802,1.6762474766724225,0.37627102238772314,0.20747964362291632
3.92999999999996,0.44137963019691195,1.489032156719882,0.4019149711540257,0.07550226940018549
3.93999999999996,0.2686749724079023,1.6760425166021675,0.37607601423345466,0.07550226940018549
3.9499999999999598,0.3380252127872374,1.591400365245398,0.42057946541484204,0.20664072103758135
3.9599999999999596,0.3828110922491983,1.5665923787117428,0.3495041462811603,0.20664072103758135
3.9699999999999593,0.39080531961399945,1.5393074781133098,0.36697587505835494,0.11530603412136578
3.979999999999959,0.4728152523591899,1.4620469350237535,0.3615444143364026,0.11530603412136578
3.989999999999959,0.45841222953561145,1.4715868095994722,0.38412680045843317,0.08070721861391424
3.9999999999999587,0.3694050195882838,1.5670219077347594,0.33689881626448864,0.08070721861391424
4.009999999999959,0.47375617738103415,1.455223206308688,0.35063753239228945,0.1284871286285713
4.019999999999959,0.48065872947262045,1.4405525662823986,0.34936557222116593,0.1284871286285713
4.0299999999999585,0.4360918330144662,1.4915845131280736,0.405064330146336,0.10503974604059281
4.039999999999958,0.395016722822194,1.5294773826983754,0.3131140997517831,0.10503974604059281
4.049999999999958,0.3312857801030879,1.595960747537927,0.3597162344568537,0.1373937353169133
4.059999999999958,0.3175812572906063,1.6160336496420906,0.35996580748502255,0.1373937353169133
4.069999999999958,0.5187709679194951,1.409394706549799,0.3536837697792999,0.09258949726224804
4.079999999999957,0.3529403817495854,1.5473740520504977,0.37334707058951594,0.09258949726224804
4.089999999999957,0.5038652172095596,1.4229715015962132,0.3951712873367579,0.2519768955948474
4.099999999999957,0.4026489498464746,1.5302193678460774,0.35701545014328084,0.2519768955948474
4.109999999999957,0.44679437551518336,1.4787936312257852,0.3689116094653188,0.25240483394156304
4.119999999999957,0.45296560134824126,1.4607368173727437,0.37129752109387687,0.25240483394156304
4.129999999999956,0.3464888182730864,1.5788902179712736,0.4134775012977162,0.17013589263686643
4.139999999999956,0.327641270853914,1.6074346611846684,0.37114905263439285,0.17013589263686643
4.149999999999956,0.3396793089944835,1.5866659133916117,0.4120542611833388,0.1974043574747366
4.159999999999956,0.38027769070993045,1.5574149826868728,0.3447001572740801,0.1974043574747366
4.1699999999999555,0.3383749440183565,1.5888984176828282,0.3620831948875305,0.12882232850674663
4.179999999999955,0.3599166796097083,1.556881026898469,0.41407791477933775,0.12882232850674663
4.189999999999955,0.35475104469158336,1.5734922354581808,0.3674306643557984,0.20927994617672052
4.199999999999955,0.3799769647521748,1.557178026269728,0.419696672172698,0.20927994617672052
4.209999999999955,0.5120825412029949,1.4171276078629351,0.38143209612809614,0.07190128799430857
4.2199999999999545,0.390551955289005,1.5192699003152759,0.3588557186575366,0.07190128799430857
4.229999999999954,0.4212047985361306,1.5062143830703838,0.3759715558044014,0.06649684941058556
4.239999999999954,0.3984070947926173,1.5264632640288471,0.3589381799064722,0.06649684941058556
4.249999999999954,0.4471596889328036,1.4800430082878588,0.3943017931107998,0.23698150213604768
4.259999999999954,0.37643146991648474,1.5504058013321451,0.3745188242285454,0.23698150213604768
4.269999999999953,0.4364774527693365,1.4903520136870552,0.36311685179852565,0.2233129816715599
4.279999999999953,0.4548409263782626,1.4625083565172192,0.35885835955848144,0.2233129816715599
4.289999999999953,0.36076975935591926,1.5663603942867357,0.3907320084867852,0.10678976461824423
4.299999999999953,0.4128435827319642,1.497315696013335,0.3895562865650518,0.10678976461824423
4.3099999999999525,0.5509231171770835,1.3774076143351994,0.37888879246474466,0.1863960108261739
4.319999999999952,0.4347418232433625,1.5019751692725163,0.38420458975045624,0.1863960108261739
4.329999999999952,0.3541932581056745,1.5732627539533486,0.41938640349005274,0.20187845157439507
4.339999999999952,0.3698509091941254,1.5596006779444007,0.382122774806464,0.20187845157439507
4.349999999999952,0.34503457825622186,1.5835316171118659,0.4320288979494743,0.16033516317206362
4.3599999999999515,0.4699189387391298,1.4527266060456245,0.37646464331254764,0.16033516317206362
4.369999999999951,0.4094389984950758,1.5206737127778949,0.4093819082227443,0.13324363839516212
4.379999999999951,0.3958219505861012,1.55266960495883,0.38936691507221516,0.13324363839516212
4.389999999999951,0.5031609952803786,1.4275127469906854,0.3919478416170506,0.1599973785358701
4.399999999999951,0.368053998511056,1.5420469408338586,0.3833157511173921,0.1599973785358701
4.40999999999995,0.4187880482848887,1.511390382119576,0.4257471571008665,0.17613150861236052
4.41999999999995,0.39786653740101324,1.5403557768273264,0.3791707408355679,0.17613150861236052
4.42999999999995,0.41601231514428305,1.5144887200601271,0.3745524391813501,0.08681023691675789
4.43999999999995,0.43398299777523236,1.4897725366811652,0.41510102149134004,0.08681023691675789
4.4499999999999496,0.5239135379689287,1.4070745892247778,0.43777551615887494,0.20815017444568235
4.459999999999949,0.3727389569333953,1.5487382361459794,0.36601574780902246,0.20815017444568235
4.469999999999949,0.3714080998281267,1.5590137890797084,0.4217495096206516,0.19343792428079837
4.479999999999949,0.346747384042618,1.5862302933303085,0.38495892355762007,0.19343792428079837
4.489999999999949,0.5306150936250293,1.4007766444620646,0.40469738938614597,0.13306520927376245
4.4999999999999485,0.4188239242913584,1.5317720970116095,0.35670834974863325,0.13306520927376245
4.509999999999948,0.5106725321014829,1.420138917035092,0.4073923257155836,0.1351400027760713
4.519999999999948,0.5614571302439149,1.379998006531697,0.405612297169119,0.1351400027760713
4.529999999999948,0.46710186907916446,1.4634711142250825,0.39783990186512724,0.1719108871348177
4.539999999999948,0.3165203368270455,1.6229589113880916,0.386235129307157,0.1719108871348177
4.549999999999947,0.411777287960253,1.5186599589194802,0.40829637747926883,0.2936640167680755
4.559999999999947,0.42617914336740076,1.514122259291363,0.39398424618144373,0.2936640167680755
4.569999999999947,0.31229530642381,1.6188771620027715,0.36753974395812117,0.20168085706148106
4.579999999999947,0.3971341005399638,1.5419065160434413,0.40672817395052696,0.20168085706148106
4.589999999999947,0.39293458309087004,1.5399027109116126,0.4112497656122783,0.25248083141453526
4.599999999999946,0.5238319594111632,1.4285351310497263,0.3941202796465762,0.25248083141453526
4.609999999999946,0.4652292777103172,1.468277927978726,0.41086561946640165,0.10032263953638712
4.619999999999946,0.4752868715710751,1.4466078886068319,0.3940355738454362,0.10032263953638712
4.629999999999946,0.46465782386944926,1.468379149857516,0.3731185104349333,0.23822618353315028
4.6399999999999455,0.37764658641686,1.5632584179548865,0.4118611040577686,0.23822618353315028
4.649999999999945,0.4228043053080043,1.5105293145122012,0.38711051259720813,0.11551675422299397
4.659999999999945,0.4494788578398176,1.4959408905152842,0.3686334130199148,0.11551675422299397
4.669999999999945,0.4697668819579729,1.4644565840466266,0.4002116536374256,0.20948454399072497
4.679999999999945,0.4910919300993523,1.4332810940416383,0.35907230852882743,0.20948454399072497
4.689999999999944,0.36948106553618265,1.5649461165089704,0.39370295075467765,0.12115818140673225
4.699999999999944,0.46232571297337743,1.452058221029333,0.39486217987186073,0.12115818140673225
4.709999999999944,0.49328740072351884,1.4425459141094652,0.41128735675119055,0.1066138941643838
4.719999999999944,0.44758795699805576,1.4995228991710214,0.3863682567696942,0.1066138941643838
4.729999999999944,0.5868807280084003,1.3488774419382115,0.4379726271159348,0.09976138564526392
4.739999999999943,0.4922462922259833,1.4213729762582936,0.4192633079579124,0.09976138564526392
4.749999999999943,0.44752918254138024,1.4874036572813272,0.3851108773384403,0.1507329187436061
4.759999999999943,0.43007819672745207,1.4839380215528926,0.37709162041604105,0.1507329187436061
4.769999999999943,0.43071620470587685,1.5050340414182433,0.39557309204783214,0.5547801886118183
4.7799999999999425,0.46282967815605786,1.4647453831359027,0.4197991750680554,0.5547801886118183
4.789999999999942,0.4173630106818889,1.5190682772755577,0.4018213830848413,0.2170640179548057
4.799999999999942,0.44113327401671365,1.4970058182954058,0.4160370679004647,0.2170640179548057
4.809999999999942,0.5160726463868329,1.4209504352185776,0.4099688226444443,0.25265218475412665
4.819999999999942,0.5205014546570418,1.4176615588427055,0.3955207824138088,0.25265218475412665
4.8299999999999415,0.37305075603563476,1.5641734488567751,0.4639214059431871,0.11064940870604704
4.839999999999941,0.5481922192743686,1.3814224689158339,0.3606827837489427,0.11064940870604704
4.849999999999941,0.5470578261055349,1.391277708642714,0.43050121510817063,0.2577847456147194
4.859999999999941,0.47952391388685467,1.4601627222338482,0.39399984402409194,0.2577847456147194
4.869999999999941,0.4308064070772784,1.5071212512096537,0.4182458256819377,0.2203128261121897
4.87999999999994,0.4292645684285256,1.5179969639076045,0.3997268580518463,0.2203128261121897
4.88999999999994,0.2663430790575849,1.672106779809714,0.4471803118271185,0.10505060163217869
4.89999999999994,0.37905439570661886,1.5704159447598278,0.4108509282172508,0.10505060163217869
4.90999999999994,0.49178149417336375,1.448100165515449,0.4228844087135654,0.2297466336340889
4.9199999999999395,0.4439498261826169,1.4985084312860804,0.39709102035287713,0.2297466336340889
4.929999999999939,0.5024575727595828,1.4376117610578738,0.431248194383694,0.18263652386871113
4.939999999999939,0.519682410651735,1.4224172497498262,0.39185889537409324,0.18263652386871113
4.949999999999939,0.48286058409563665,1.4579371337089078,0.46730011807057087,0.19707783265549478
4.959999999999939,0.42658373789468174,1.4993946189565293,0.4125113254889187,0.19707783265549478
4.9699999999999385,0.6368797777180296,1.3042152917892447,0.4091564296211693,0.09463509354822226
4.979999999999938,0.4527191513648936,1.477703040699538,0.39365428890626325,0.09463509354822226
4.989999999999938,0.36955739803086796,1.5709421071099783,0.38971281732609486,0.23307813998510624
4.999999999999938,0.5006557669516485,1.4404002256778128,0.3873108438890728,0.23307813998510624
5.009999999999938,0.5844645272391105,1.3571229505744642,0.4279034387838693,0.1589596356460657
5.019999999999937,0.4504269649677437,1.4802324756261767,0.4313786215182032,0.1589596356460657
5.029999999999937,0.521970303384421,1.4191693234008311,0.4183392062839756,0.2233300384151426
5.039999999999937,0.43673145742297265,1.508430655862587,0.3921202319268704,0.2233300384151426
5.049999999999937,0.3599102149320956,1.5811746010422667,0.4429592463363967,0.21056231353423777
5.0599999999999365,0.42580646100208613,1.5166836680908047,0.4081129888966252,0.21056231353423777
5.069999999999936,0.5519911070428245,1.389928759105724,0.40596346608969436,0.13366644433604263
5.079999999999936,0.5371251392864005,1.4065088810412087,0.40172282622865324,0.13366644433604263
5.089999999999936,0.4021845862237461,1.5396148394794853,0.4358816583250743,0.28844008443162916
5.099999999999936,0.3272699014995079,1.6105618313905101,0.3803433081329935,0.28844008443162916
5.1099999999999355,0.4353078559087642,1.507272480576554,0.431397756136054,0.1885556193457374
5.119999999999935,0.40475972711716146,1.5296763359474874,0.4044482383876216,0.1885556193457374
5.129999999999935,0.3243170116889603,1.618841194615325,0.431755235825735,0.14740564813007836
5.139999999999935,0.5269221253508418,1.4361954838970903,0.38633004554824707,0.14740564813007836
5.149999999999935,0.5917376885671989,1.3529612857081608,0.40533901557453866,0.23363783300397648
5.159999999999934,0.49451354716672685,1.4289808454274162,0.45280806366650256,0.23363783300397648
5.169999999999934,0.3421744844114999,1.6024144294841227,0.4584902092299384,0.21067644307019934
5.179999999999934,0.501180110467333,1.4266549655123533,0.43083410782600856,0.21067644307019934
5.189999999999934,0.6355701686756108,1.309795641598444,0.4580136841682442,0.1541445579277573
5.199999999999934,0.5491696521664196,1.3921997628553633,0.429639348628907,0.1541445579277573
5.209999999999933,0.4978597299475239,1.4470803364739768,0.37386725248623703,0.1931042095712948
5.219999999999933,0.45254929737877225,1.5113908079428762,0.4119390860111531,0.1931042095712948
5.229999999999933,0.4172622373098217,1.5280777765129256,0.4248181377997976,0.32364817535402096
5.239999999999933,0.37715299859092843,1.5792811587951454,0.41425522207469007,0.32364817535402096
5.2499999999999325,0.5194610312110639,1.4263929929855106,0.40979522829379433,0.33515889805275484
5.259999999999932,0.4475602831382021,1.4986190512227417,0.39806078144917,0.33515889805275484
5.269999999999932,0.5401650411713658,1.4060097578172395,0.4420397529365225,0.18349687066840378
5.279999999999932,0.42857537349186403,1.516819359485761,0.4432368987455456,0.18349687066840378
5.289999999999932,0.42123932490804783,1.5247189175541451,0.4198680255004726,0.09937871095799855
5.299999999999931,0.26233802635028824,1.6877230804638208,0.45242182876124554,0.09937871095799855
5.309999999999931,0.5783116782813955,1.3679178069592721,0.4204439838891205,0.21757837720347856
5.319999999999931,0.3881113819891008,1.5354762068075953,0.39107326460890746,0.21757837720347856
5.329999999999931,0.5024261429823371,1.4437398007332307,0.450723309693282,0.07963210276196808
5.339999999999931,0.5606904677613265,1.367092061154991,0.35499952564036596,0.07963210276196808
5.34999999999993,0.4987612172864878,1.4478083743395518,0.43873346930969037,0.2815637343067695
5.35999999999993,0.3860637974124215,1.5573310657515853,0.4273490379559132,0.2815637343067695
5.36999999999993,0.5080074081402847,1.4390490990047302,0.4366611154233743,0.1497565249003912
5.37999999999993,0.40868970701601226,1.5390644137286111,0.4383939030297588,0.1497565249003912
5.3899999999999295,0.5998695414353203,1.347085410906998,0.47761685240354657,0.19532014039488527
5.399999999999929,0.5171651378548605,1.4188005665279844,0.37922103659995243,0.19532014039488527
5.409999999999929,0.5918431562364568,1.354951363587252,0.48342155430040273,0.18160600170114036
5.419999999999929,0.5159248002588284,1.4090549942869117,0.4324531072879158,0.18160600170114036
5.429999999999929,0.5329484967098296,1.4143313051031456,0.44883999939799596,0.3408060358513791
5.4399999999999284,0.47410551034322185,1.469204288298524,0.4166303412944437,0.3408060358513791
5.449999999999928,0.5922922963382666,1.3550051982545175,0.39845194281599056,0.13675142479320765
5.459999999999928,0.5227913887355081,1.4304224576678628,0.3870456380066398,0.13675142479320765
5.469999999999928,0.47930342960479705,1.4676906978113191,0.41979063518073173,0.10714918148762198
5.479999999999928,0.4543063037730432,1.474376352664514,0.4424602245449955,0.10714918148762198
5.489999999999927,0.5604187829667729,1.3867481121784153,0.44511117375157555,0.3361893950284311
5.499999999999927,0.6011810495056996,1.3548876067199422,0.4369328014795451,0.3361893950284311
5.509999999999927,0.4754396523340937,1.4716339570724084,0.4309822465393164,0.3359010830698124
5.519999999999927,0.45683340029387465,1.468220659093165,0.4149614072713306,0.3359010830698124
5.5299999999999265,0.4715067683414892,1.4764632581613362,0.41804612480465314,0.3134582887262957
5.539999999999926,0.42149348275151305,1.5295741223046009,0.42401538093641394,0.3134582887262957
5.549999999999926,0.3483143654595111,1.6003312606172475,0.4493640779213098,0.16888587117405462
5.559999999999926,0.6548935264925138,1.2732610728988316,0.447482032748727,0.16888587117405462
5.569999999999926,0.5371841819505624,1.412692375624759,0.45284249904062035,0.1868223410488738
5.5799999999999255,0.523393578196678,1.4450873121859054,0.44979101328574683,0.1868223410488738
5.589999999999925,0.4257924629176816,1.5239991033097002,0.4555352324586194,0.3798903555645705
5.599999999999925,0.5398021538525584,1.4217631754905864,0.4197683410243598,0.3798903555645705
5.609999999999925,0.5334030548842683,1.4164565092561698,0.45539341376605663,0.23295360957885927
5.619999999999925,0.5175762028144328,1.4513649927775745,0.41426426074827155,0.23295360957885927
5.629999999999924,0.43201709823535517,1.5177986658173628,0.4303742724441595,0.3196877196007752
5.639999999999924,0.42377415992823797,1.519500226858477,0.42391371948332107,0.3196877196007752
5.649999999999924,0.5012616544184925,1.4495230086069397,0.4482670318479551,0.3390035477472237
5.659999999999924,0.6252845432952727,1.3215972086584233,0.4328249268229973,0.3390035477472237
5.6699999999999235,0.5140457909637165,1.436826498933045,0.4445513710286715,0.23818838568750653
5.679999999999923,0.4925467846143614,1.4430307340139485,0.4014369208094821,0.23818838568750653
5.689999999999923,0.4898298880290171,1.4613507601450517,0.45570355963565967,0.09047090314165815
5.699999999999923,0.3326906929879932,1.6196444147925106,0.4166757455119391,0.09047090314165815
5.709999999999923,0.3656971822184407,1.5863914449574823,0.42460273034452783,0.2353911983851053
5.7199999999999225,0.4084648950930044,1.521189878302864,0.4339442905991459,0.2353911983851053
5.729999999999922,0.6254879597361216,1.3270124382138044,0.44021865946697647,0.17856673991317656
5.739999999999922,0.4583032321810482,1.5052997246286788,0.46600075281577547,0.17856673991317656
5.749999999999922,0.39307348771199224,1.5591918997996037,0.41603892198454173,0.21371546354805346
5.759999999999922,0.4534221148122214,1.4763989239857527,0.41987159292984944,0.21371546354805346
5.769999999999921,0.4556380392033697,1.4968061290507202,0.44432604656901203,0.24372161366484085
5.779999999999921,0.41260121271652883,1.5286277171139986,0.409134814507094,0.24372161366484085
5.789999999999921,0.44587615897563343,1.506967464816114,0.4703202431850208,0.2004148974428881
5.799999999999921,0.35268083715227644,1.59209235618816,0.4549549269784842,0.2004148974428881
5.809999999999921,0.5644389246015253,1.388742418514456,0.4252947033227914,0.16007421373673708
5.81999999999992,0.5241866957294697,1.4285816953551587,0.4335394726258347,0.16007421373673708
5.82999999999992,0.46553758609905466,1.4876482509244955,0.47470680038977064,0.3019633904789699
5.83999999999992,0.5740015048091629,1.4008325935078227,0.41795350092659606,0.3019633904789699
5.84999999999992,0.6332554624392259,1.3196478637272788,0.4494179431428729,0.25397938343763155
5.8599999999999195,0.5368030334892783,1.4180196500102726,0.4435361600352653,0.25397938343763155
5.869999999999919,0.4913089012962274,1.4621755160657348,0.4444961946861308,0.26528132631859924
5.879999999999919,0.4426831068970567,1.5112344170931906,0.47463984036591333,0.26528132631859924
5.889999999999919,0.5593241943697851,1.3943552266917618,0.4602003165462818,0.3694739158221574
5.899999999999919,0.4163510477721549,1.5556498608952396,0.4206337049316366,0.3694739158221574
5.909999999999918,0.5284692809685676,1.424886677640151,0.4515745761572799,0.5437785372382464
5.919999999999918,0.49124131553622397,1.484722810024313,0.41236470849628537,0.5437785372382464
5.929999999999918,0.5208936040193658,1.4321120398027536,0.501980581848132,0.21019324585266963
5.939999999999918,0.37586275496831956,1.596514753277424,0.43616002665255643,0.21019324585266963
5.949999999999918,0.41463956183208445,1.538249600102203,0.4976390620337217,0.28253320074183874
5.959999999999917,0.5999761483749733,1.343715653252027,0.4091855405670231,0.28253320074183874
5.969999999999917,0.6684983377892639,1.2842941981179805,0.46599448613593997,0.2152914563573093
5.979999999999917,0.6392250278547087,1.3016428559268411,0.4191851254954321,0.2152914563573093
5.989999999999917,0.4531014179938782,1.500096950270025,0.44125827586521316,0.3369870655207265
5.9999999999999165,0.4687727637476903,1.491584396830925,0.43144603768011924,0.3369870655207265
6.009999999999916,0.5794968199227052,1.3741867283228804,0.43514648062258515,0.32087364471061736
6.019999999999916,0.4591284125596406,1.4883096156181437,0.4068441331112242,0.32087364471061736
6.029999999999916,0.46066324140125864,1.4933278853800949,0.46637701640064333,0.1776493009219342
6.039999999999916,0.3482065849759912,1.5715841201032181,0.4540753896342803,0.1776493009219342
6.0499999999999154,0.4891086063636247,1.4652621777817707,0.448283696108608,0.2659615093850192
6.059999999999915,0.5053703082066221,1.4569804158275126,0.41291152428904226,0.2659615093850192
6.069999999999915,0.47030957863199613,1.4843498129190626,0.4690995649716194,0.29006469487526987
6.079999999999915,0.3869928671021349,1.5690417700951163,0.4497962141395756,0.29006469487526987
6.089999999999915,0.6095179876099726,1.3452859033188675,0.42862321688669897,0.08009338324226928
6.099999999999914,0.673636310909367,1.2428975541305696,0.4591962787154524,0.08009338324226928
6.109999999999914,0.40890621754747675,1.5456747115801819,0.47250765247825555,0.15259475988736748
6.119999999999914,0.4532800936809528,1.4900070052929382,0.4584906885792355,0.15259475988736748
6.129999999999914,0.42133664740541016,1.5336791747028495,0.4605542531915118,0.31783560495651425
6.1399999999999135,0.4074262129790657,1.578520567688777,0.46778073617475086,0.31783560495651425
6.149999999999913,0.39571225549226663,1.558655114721312,0.4355572257514842,0.36265485788128904
6.159999999999913,0.4605178071290118,1.5048800838350256,0.4740558706070054,0.36265485788128904
6.169999999999913,0.5365157610834468,1.417290993157347,0.4734632134109421,0.14547553037950828
6.179999999999913,0.5125779858808643,1.4608785930790327,0.4143310295357653,0.14547553037950828
6.1899999999999125,0.42582520876580565,1.5271070711452808,0.4728764348620236,0.4087908228712247
6.199999999999912,0.49071188176598196,1.4506533518983107,0.40535384360769233,0.4087908228712247
6.209999999999912,0.4782288237224913,1.4748943067155484,0.48520469706290725,0.2811309471124693
6.219999999999912,0.4834948598400528,1.456003739664916,0.4131864431503216,0.2811309471124693
6.229999999999912,0.49048959359758026,1.4640819418076643,0.443082473541029,0.23948103590536327
6.239999999999911,0.5565560067391846,1.4143317479723558,0.4173496644567621,0.23948103590536327
6.249999999999911,0.4934740682592721,1.4608541806056334,0.4412659157789212,0.20605765326259
6.259999999999911,0.4355803724074989,1.5108769751545363,0.41378612908157225,0.20605765326259
6.269999999999911,0.49817259611111436,1.4557957518428992,0.4432344731140019,0.10603615778558058
6.2799999999999105,0.4293048688935738,1.5153206809298796,0.4450882901268431,0.10603615778558058
6.28999999999991,0.58905274788874,1.3644273480956368,0.46259881185397256,0.18530993347644933
6.29999999999991,0.48807416268184606,1.4320693530841329,0.45481820548553037,0.18530993347644933
6.30999999999991,0.5007478417743572,1.45337094411462,0.44855861773643957,0.26410817003925596
6.31999999999991,0.4537771837060429,1.520260627300666,0.4471598277461024,0.26410817003925596
6.3299999999999095,0.4313847470026044,1.5222325109221488,0.4915286339539058,0.5215900226530594
6.339999999999909,0.41635089222036353,1.5546339822483417,0.4224412739736272,0.5215900226530594
6.349999999999909,0.5178511051306656,1.4365568048300013,0.4457577836683057,0.10293331974555694
6.359999999999909,0.576661619408938,1.3814008663211554,0.4579048664117495,0.10293331974555694
6.369999999999909,0.5699526765200689,1.3852884122345794,0.5015320632971442,0.6003098844546313
6.379999999999908,0.4861602916705702,1.4659334243731275,0.44271596283661907,0.6003098844546313
6.389999999999908,0.6150390689783729,1.3398125202412206,0.4617051378927951,0.28821108799697587
6.399999999999908,0.5555721806309251,1.3980949250540675,0.4295520706886435,0.28821108799697587
6.409999999999908,0.4699340969217893,1.4842622219173287,0.4685470540880561,0.26530982961549
6.419999999999908,0.6079864651293779,1.3587409062234426,0.4646303503892038,0.26530982961549
6.429999999999907,0.6345792993327766,1.3196205400449454,0.4322535835464216,0.4132011841115878
6.439999999999907,0.5133715135439937,1.4732488519511766,0.4337684417287076,0.4132011841115878
6.449999999999907,0.3434974176801865,1.6116063395160318,0.4562800548077611,0.17694350188248453
6.459999999999907,0.46696461771221653,1.4784020838175649,0.4744116573758114,0.17694350188248453
6.4699999999999065,0.49876626371810656,1.4569733300022798,0.45318212322579443,0.3666859168643459
6.479999999999906,0.5803883293485784,1.3764402817878623,0.4223008228551732,0.3666859168643459
6.489999999999906,0.5210675927536677,1.4353252595805335,0.47143536510745093,0.17584335268458245
6.499999999999906,0.45725722089366194,1.4840335341416524,0.4491752946449412,0.17584335268458245
6.509999999999906,0.4975768054062654,1.4577882367345223,0.4481796244502017,0.263698129611072
6.519999999999905,0.5791931481500302,1.3426691313024108,0.4476994727920075,0.263698129611072
6.529999999999905,0.3835423348609863,1.572084077997421,0.43477741295752736,0.30052394872336824
6.539999999999905,0.45951042203225273,1.5133435935746717,0.4564461384576657,0.30052394872336824
6.549999999999905,0.39086493298481273,1.5646500692710277,0.4805777938691436,0.3098022583471115
6.559999999999905,0.5825199229806585,1.360516891281517,0.46885864209313605,0.3098022583471115
6.569999999999904,0.4406720541891773,1.5155336209817483,0.45475388285015794,0.11960089015064541
6.579999999999904,0.4895766179164,1.4672471172492116,0.4437439059151367,0.11960089015064541
6.589999999999904,0.38892532688656606,1.5672972241572305,0.46860580905454086,0.18006535793431572
6.599999999999904,0.4350927359539515,1.5352230491466319,0.4370802371684303,0.18006535793431572
6.6099999999999035,0.5479166603651509,1.4090609966168022,0.43624475155028203,0.16595158485712702
6.619999999999903,0.42408341347588563,1.5294792300195237,0.41701813524827647,0.16595158485712702
6.629999999999903,0.4460836289900364,1.5107341162863368,0.4718860955539175,0.06672792255469391
6.639999999999903,0.4000222765619184,1.5754897106151797,0.4748711567248799,0.06672792255469391
6.649999999999903,0.5329877035604366,1.4243068894811701,0.4801376522527756,0.2708284735174396
6.659999999999902,0.5513834669911807,1.3767143118416008,0.4538559377340806,0.2708284735174396
6.669999999999902,0.4649468511938714,1.4917248517219073,0.48137834999231893,0.2510466951706025
6.679999999999902,0.43051141056646375,1.5377701596243312,0.44738982078866135,0.2510466951706025
6.689999999999902,0.5023376561842194,1.4547684689824847,0.44436321923177224,0.3008098101405608
6.699999999999902,0.5283268022829937,1.434660841944039,0.4565524335874707,0.3008098101405608
6.709999999999901,0.3914336544621375,1.565857245900815,0.4795688525350801,0.12215769020242635
6.719999999999901,0.5735579380895062,1.3625391895232417,0.429697854806965,0.12215769020242635
6.729999999999901,0.444902057527407,1.513080918751724,0.46089407439275965,0.21839347256598102
6.739999999999901,0.4478391997651091,1.5279120542165854,0.4656736877337751,0.21839347256598102
6.7499999999999005,0.48177995769631987,1.476264944514653,0.4828035398339952,0.133834144663915
6.7599999999999,0.4863628347620533,1.4802283483250256,0.4565712973864332,0.133834144663915
6.7699999999999,0.6618173652681018,1.2962611928648027,0.44517251864803165,0.18084027086315116
6.7799999999999,0.44960907242962583,1.504221449405888,0.44531076391602065,0.18084027086315116
6.7899999999999,0.4495534562030679,1.5087851045127003,0.4767909233451612,0.13608696680945134
6.7999999999998995,0.6427775304591071,1.3112699731609634,0.4602773733792397,0.13608696680945134
6.809999999999899,0.5700397610514945,1.3880994872507075,0.4620371238871065,0.3602856655423301
6.819999999999899,0.43363699600329114,1.4880112120050848,0.41092581058377453,0.3602856655423301
6.829999999999899,0.5062899525547117,1.4520387448811065,0.46064635619277994,0.28595720157957566
6.839999999999899,0.5480194507220896,1.3916930518174682,0.4474376928288221,0.28595720157957566
6.849999999999898,0.5563354720040221,1.401731201101283,0.45953426313311957,0.1254490697123421
6.859999999999898,0.5920259502626806,1.369778158877108,0.4523380275613186,0.1254490697123421
6.869999999999898,0.5985726406546156,1.359890703644056,0.47628873137369176,0.43333132902093663
6.879999999999898,0.5117103814044092,1.464535463240988,0.4793620198977909,0.43333132902093663
6.8899999999998975,0.5537288620766613,1.404445273942044,0.46255498922409166,0.33259306847703163
6.899999999999897,0.5745850494275648,1.3942887086068025,0.5025290685129779,0.33259306847703163
6.909999999999897,0.5690858048916532,1.3887706199759553,0.5042098672708865,0.24727390851941658
6.919999999999897,0.5963001422281051,1.3786455423091253,0.4531133786410544,0.24727390851941658
6.929999999999897,0.4397087232540266,1.5183813983415166,0.46293801188395167,0.14694220737469496
6.9399999999998965,0.5987460628724185,1.3380351655558613,0.4115662593024228,0.14694220737469496
6.949999999999896,0.5558798956979824,1.4014795240489164,0.4906227782379397,0.17154476749885542
6.959999999999896,0.5360276566735098,1.4268361036901915,0.444379721867656,0.17154476749885542
6.969999999999896,0.529638524495706,1.4280031362713235,0.4728759748382804,0.20992242898657984
6.979999999999896,0.5582663949403818,1.3986435511556805,0.48778134567436415,0.20992242898657984
6.989999999999895,0.412804709734463,1.5447523285303604,0.518593598318094,0.27107735236136077
6.999999999999895,0.38149724611622027,1.6003328330035642,0.45046748326421854,0.27107735236136077
7.009999999999895,0.39887561509465597,1.5584641214298927,0.47596973828359984,0.26322280099936446
7.019999999999895,0.39772940259971523,1.5513008748320423,0.47698243565821213,0.26322280099936446
7.0299999999998946,0.630431669930679,1.3265962796511308,0.4825375731160708,0.2908615987059375
7.039999999999894,0.36577424343446086,1.5815271321096847,0.46872820809576315,0.2908615987059375
7.049999999999894,0.48476964931563354,1.4729033668970748,0.49846364040966556,0.17719904279068657
7.059999999999894,0.44953170444474333,1.517104275882144,0.4649468318254612,0.17719904279068657
7.069999999999894,0.5093702809055163,1.447705424152397,0.456825802580737,0.1719135148802934
7.0799999999998935,0.4381860797397549,1.5184808265619552,0.46171843995086875,0.1719135148802934
7.089999999999893,0.5813277180139432,1.3758541271663833,0.5339162777513488,0.197977203429145
7.099999999999893,0.4598648066341,1.5009509194168604,0.47784861759756153,0.197977203429145
7.109999999999893,0.24657249893956404,1.7107040560816311,0.5330295741187002,0.08401317577099358
7.119999999999893,0.35907523580768885,1.6003365295044851,0.481728014286455,0.08401317577099358
7.129999999999892,0.4993622363057472,1.4580160852322956,0.4751486837645068,0.1627755658099354
7.139999999999892,0.37155721505510214,1.5747533569867387,0.4902718281997669,0.1627755658099354
7.149999999999892,0.4976498983670236,1.459416915092075,0.46891072324402816,0.35472664098422646
7.159999999999892,0.341251880615574,1.5758443343808475,0.49298621715915025,0.35472664098422646
7.169999999999892,0.37121081806769524,1.5854303435613626,0.48819887001657913,0.09729623341985841
7.179999999999891,0.38587373063465497,1.5733165844591515,0.4600459045175417,0.09729623341985841
7.189999999999891,0.4056118273832842,1.550530166187118,0.48163383946760563,0.1702664202176229
7.199999999999891,0.428507081738264,1.536019455177224,0.4428500492812458,0.1702664202176229
7.209999999999891,0.43923271637604716,1.5170435759193954,0.4896044101599308,0.23034960599890333
7.2199999999998905,0.3712861846486254,1.562345945313436,0.45301436472316203,0.23034960599890333
7.22999999999989,0.513389934194841,1.4421699684345695,0.4617252786352231,0.4297421911684238
7.23999999999989,0.5107170142615548,1.4288193134422906,0.5002537665615939,0.4297421911684238
7.24999999999989,0.6552558216075124,1.2998863416164474,0.4784829519591002,0.22758789947233052
7.25999999999989,0.5085873697826816,1.4478503036064028,0.4452246426568838,0.22758789947233052
7.269999999999889,0.5017908557561933,1.4535704249423853,0.49853246198988665,0.1342354480942766
7.279999999999889,0.4700921865588278,1.4694351667102028,0.45851712710182563,0.1342354480942766
7.289999999999889,0.6793260966390399,1.2764503302866665,0.48912712335500713,0.20884938630561933
7.299999999999889,0.403194126544933,1.5526242895494389,0.4332929135769232,0.20884938630561933
7.309999999999889,0.593868934265815,1.3616373610005539,0.5484273833289945,0.3292084973044905
7.319999999999888,0.4812592452917441,1.488052822054022,0.44813570989504004,0.3292084973044905
7.329999999999888,0.4445937814098236,1.5110475478963599,0.4883140574818012,0.18566029085450983
7.339999999999888,0.4120576619597799,1.551903459821961,0.4833881002110524,0.18566029085450983
7.349999999999888,0.4854133315500838,1.4697873463855777,0.45076278317042756,0.25515985314168776
7.3599999999998875,0.5668514939738586,1.3788043882777912,0.48007448380294165,0.25515985314168776
7.369999999999887,0.44574702080071626,1.5096262603481565,0.4684030979757302,0.36733014834781025
7.379999999999887,0.4261188140192398,1.5035499507067085,0.4706006982646936,0.36733014834781025
7.389999999999887,0.5143308228325828,1.4408150917965226,0.5026054312734343,0.3415242217434026
7.399999999999887,0.620454666647555,1.32463645319883,0.45950603682277785,0.3415242217434026
7.4099999999998865,0.4895853485170528,1.4655673308732875,0.4675823745539755,0.3930890142054848
7.419999999999886,0.5505391101375845,1.435015359335277,0.450145093384876,0.3930890142054848
7.429999999999886,0.485751575408354,1.4690951541935857,0.49027184658477274,0.20632405079814892
7.439999999999886,0.5762816815268496,1.398356389056648,0.4876613661117556,0.20632405079814892
7.449999999999886,0.5777836394914152,1.376957602343206,0.5019579084448114,0.41253699458628146
7.459999999999885,0.5594925217217799,1.3765905712358233,0.4635605000632576,0.41253699458628146
7.469999999999885,0.5759797075067774,1.3785698898524301,0.5204505726539218,0.21498710131113574
7.479999999999885,0.4532749952264966,1.5186480289529476,0.5070200345882417,0.21498710131113574
7.489999999999885,0.6915729465226057,1.2633831091378844,0.5029798907481215,0.2447063347391023
7.4999999999998845,0.5800433142552899,1.4004265450148097,0.4609448857350859,0.2447063347391023
7.509999999999884,0.5281566386456789,1.4274454789656204,0.5031221063839557,0.14839205699373506
7.519999999999884,0.5340601605051128,1.4182092407777256,0.45276370221706247,0.14839205699373506
7.529999999999884,0.5301046615914395,1.4251827383043998,0.5145758806282729,0.2171207924864623
7.539999999999884,0.57913172026622,1.3842277303197723,0.512682685824088,0.2171207924864623
7.5499999999998835,0.5694669692998539,1.3854282803020739,0.46097127499577917,0.10354164396643335
7.559999999999883,0.4613421367360143,1.4902973336957324,0.44632269783144934,0.10354164396643335
7.569999999999883,0.5208055019321132,1.4343636552450827,0.500357433804805,0.36117763962029453
7.579999999999883,0.5082143066714513,1.4258669484618747,0.4568369282641477,0.36117763962029453
7.589999999999883,0.4956657662801307,1.4589850508654167,0.5573814284130972,0.20754179076947116
7.599999999999882,0.3853739767805456,1.5710034718391819,0.47227758800542025,0.20754179076947116
7.609999999999882,0.5038463054462293,1.4509242362659696,0.4904848201426072,0.28780933094047534
7.619999999999882,0.3621656057593084,1.610088096162926,0.4919982167561635,0.28780933094047534
7.629999999999882,0.31887937151390117,1.6359571661647503,0.5479520600161035,0.15801443391117206
7.6399999999998816,0.38139732189655084,1.561855136288273,0.47652608932156126,0.15801443391117206
7.649999999999881,0.4890750772742224,1.4651507410455546,0.5200060779118524,0.24992787091735674
7.659999999999881,0.539012300697987,1.4190956389074847,0.49954231420213496,0.24992787091735674
7.669999999999881,0.43991101461865734,1.5134445930080789,0.5428637156206397,0.26139382040566017
7.679999999999881,0.455962245355384,1.5264080935329725,0.46544661434658663,0.26139382040566017
7.6899999999998805,0.3686024268980415,1.5835464651881401,0.540253946956685,0.1503570920638138
7.69999999999988,0.48840110627218536,1.476214881736055,0.4794573274695709,0.1503570920638138
7.70999999999988,0.5558347008940514,1.3970363705278372,0.4898131662142397,0.19833526987505978
7.71999999999988,0.3331301665651346,1.6253171104480995,0.4662407588898622,0.19833526987505978
7.72999999999988,0.5896645135519603,1.3626860713435207,0.500808977452402,0.23007110720429463
7.739999999999879,0.5848583733699824,1.3618495327417222,0.4687326791685446,0.23007110720429463
7.749999999999879,0.4834552110556928,1.4693580090114913,0.4803574702983005,0.29408571409829165
7.759999999999879,0.4610896078513026,1.4976933626649531,0.47244027057305316,0.29408571409829165
7.769999999999879,0.44570845218922006,1.507356573304786,0.4988646451448869,0.14575934685025987
7.779999999999879,0.532382371536905,1.4155219241918566,0.49035568766088533,0.14575934685025987
7.789999999999878,0.4488751546272571,1.5039625477849254,0.494704450947089,0.291206090557319
7.799999999999878,0.548966209549302,1.4050153558252876,0.48610342913689897,0.291206090557319
7.809999999999878,0.45159758250139304,1.5015107747055056,0.5029279236826655,0.3231340401014319
7.819999999999878,0.4401788957191489,1.5437757951328348,0.5006029957295841,0.3231340401014319
7.8299999999998775,0.705715591852788,1.247114837897192,0.5168806660398522,0.1289848916436228
7.839999999999877,0.5110028007604192,1.4468827542107792,0.4611919646286401,0.1289848916436228
7.849999999999877,0.608923856365817,1.3442894144875326,0.5027404861416387,0.24987613326049213
7.859999999999877,0.6526361694121116,1.2789097698022218,0.48816205551631014,0.24987613326049213
7.869999999999877,0.6531277118435654,1.3000513912991642,0.5005253193167006,0.15656008539422636
7.879999999999876,0.5033400231608984,1.44396338771063,0.4703382617041295,0.15656008539422636
7.889999999999876,0.5124853390854505,1.4403278835249325,0.5069220303817746,0.4699250803711442
7.899999999999876,0.578221098653816,1.379286700519044,0.4862399958635074,0.4699250803711442
7.909999999999876,0.4248193056612507,1.5276709141780502,0.49032738219990313,0.3395299860632929
7.919999999999876,0.4541147967264757,1.4984189446491754,0.45930268759155923,0.3395299860632929
7.929999999999875,0.5338492910104634,1.4176318654035027,0.5167431268143905,0.21097172075954776
7.939999999999875,0.563444033770774,1.3800212329849657,0.49288545113406657,0.21097172075954776
7.949999999999875,0.5163283612707411,1.4352246419023649,0.5133293514804409,0.2852467163050224
7.959999999999875,0.48185267161532863,1.474256687862054,0.5190720762941017,0.2852467163050224
7.9699999999998745,0.5257258670624839,1.4249321132268808,0.4965829900730788,0.1854513952116117
7.979999999999874,0.5117663273646829,1.4180247744457928,0.5230954122407663,0.1854513952116117
7.989999999999874,0.5020078071953062,1.4480510786797363,0.5461738885709838,0.2671376507273422
7.999999999999874,0.5765384474609647,1.3829580442404121,0.4725267082560976,0.2671376507273422
8.009999999999874,0.5056229033737581,1.4439398069018274,0.522369751503093,0.30302723401808257
8.019999999999873,0.559578137361112,1.3911392205277167,0.4966924696276691,0.30302723401808257
8.029999999999873,0.3884911440223394,1.5616055462728529,0.4788746740273176,0.07918598803415024
8.039999999999873,0.46499297028484365,1.5036998719805421,0.5266195330969117,0.07918598803415024
8.049999999999873,0.4195138864222744,1.5310295729987535,0.5116266707485151,0.18029357703777885
8.059999999999873,0.708059011928631,1.241282870554113,0.4560867130409029,0.18029357703777885
8.069999999999872,0.4571441939985966,1.4936743081228285,0.5371284316897301,0.10269217571814862
8.079999999999872,0.6156574555640033,1.3488779279736915,0.4906116409830532,0.10269217571814862
8.089999999999872,0.430017773272486,1.5206967537233482,0.4963741536866767,0.39053654217211903
8.099999999999872,0.4908887387097698,1.457974986231717,0.4828390713933553,0.39053654217211903
8.109999999999872,0.5191900449652892,1.4311797955270928,0.4774358755218321,0.24524362698315993
8.119999999999871,0.5178074305379441,1.4326397990504562,0.4870224119147749,0.24524362698315993
8.129999999999871,0.47621940257687295,1.4736373570944261,0.4886243532477922,0.3514995299152551
8.139999999999871,0.4902368707360233,1.4546019515187185,0.47026587175599716,0.3514995299152551
8.14999999999987,0.4941246759578018,1.4553686964825536,0.5200052852627934,0.31968353526675414
8.15999999999987,0.5649295163398164,1.377492939929014,0.5020087650735405,0.31968353526675414
8.16999999999987,0.4245286752809608,1.5244461138360783,0.5466636190054487,0.24476505126822845
8.17999999999987,0.5618082932868392,1.3723213767802829,0.5267607593293859,0.24476505126822845
8.18999999999987,0.6240243012227222,1.32428354571449,0.5372017723810447,0.22400306528309274
8.19999999999987,0.41557828554095144,1.5278523196290843,0.49437607690179014,0.22400306528309274
8.20999999999987,0.5026277673821873,1.4454888807794692,0.4956433482761213,0.3022166775270846
8.21999999999987,0.6576681496571649,1.2902933580538316,0.5019823993375906,0.3022166775270846
8.229999999999869,0.5001715488345843,1.4471051797447567,0.540000569024653,0.4009598442362862
8.239999999999869,0.5522580199648452,1.3914978263354987,0.4908149712774864,0.4009598442362862
8.249999999999869,0.5843040806660457,1.362494272490046,0.48095033346348115,0.19664621872922886
8.259999999999868,0.5800314751001517,1.3405788853012048,0.49192010825618476,0.19664621872922886
8.269999999999868,0.46677413987657007,1.4800353388457976,0.5379176962145003,0.21779568777394442
8.279999999999868,0.42334081908196486,1.537461772986933,0.5036783988775038,0.21779568777394442
8.289999999999868,0.511180454185708,1.435352295912181,0.4817613482227207,0.19050304418683092
8.299999999999867,0.4773599937053299,1.480486799861352,0.4762033022833545,0.19050304418683092
8.309999999999867,0.48287559709079125,1.4629039551048644,0.4956245764909953,0.17627825754062124
8.319999999999867,0.4887398077795765,1.4490540894191022,0.5273699440149278,0.17627825754062124
8.329999999999867,0.7001864228455936,1.2452954722263478,0.5319953263138535,0.17783422596536086
8.339999999999867,0.5142419603493961,1.4314966078883589,0.48809696627251725,0.17783422596536086
8.349999999999866,0.6000533864367443,1.345252010602989,0.5452618707521022,0.14180319727347426
8.359999999999866,0.5791255195124191,1.3754407595816573,0.47633486776970535,0.14180319727347426
8.369999999999866,0.48402928878229917,1.4617880462194366,0.5097438536099871,0.16175816201086746
8.379999999999866,0.5110723720630133,1.4385480813002243,0.4944332885431683,0.16175816201086746
8.389999999999866,0.4851289243124877,1.4600670990911704,0.5003295357393543,0.3559707467896208
8.399999999999865,0.4893935991858197,1.4952965963784264,0.5041949807275403,0.3559707467896208
8.409999999999865,0.4775844190165704,1.4673146901055607,0.5034309279349507,0.33062674121058616
8.419999999999865,0.6399417725649651,1.2888627566001607,0.48797827432737145,0.33062674121058616
8.429999999999865,0.47578775927714856,1.468138508288522,0.5380089635371702,0.23610960527529193
8.439999999999864,0.37305309336790915,1.5767963747926812,0.5160675628928005,0.23610960527529193
8.449999999999864,0.6186361195956999,1.325856707688663,0.5065999567139058,0.17186876259944267
8.459999999999864,0.3693473964474445,1.6008306729754684,0.5341504369499552,0.17186876259944267
8.469999999999864,0.6440134152965811,1.3011850134289233,0.5484572123257345,0.2417412842463449
8.479999999999864,0.4073714201570026,1.537360135662576,0.48654960626609745,0.2417412842463449
8.489999999999863,0.4461510396023982,1.4996885140860545,0.5248805865355052,0.19898248436573135
8.499999999999863,0.4568499741902167,1.4634548776248073,0.49478132602370495,0.19898248436573135
8.509999999999863,0.4325467020451487,1.5132986338402268,0.5351643246299069,0.20379981539704034
8.519999999999863,0.4830892800147719,1.5003023791585064,0.4987854206647227,0.20379981539704034
8.529999999999863,0.4045761328551598,1.5408302232929207,0.5009205852823296,0.16207356434316691
8.539999999999862,0.5314290968435548,1.4141985048056605,0.497004312197016,0.16207356434316691
8.549999999999862,0.6024009354894508,1.3428433750624196,0.5474916276715381,0.2614546473298856
8.559999999999862,0.5110755536840147,1.4054863086986065,0.5055816263742723,0.2614546473298856
8.569999999999862,0.6537595141370796,1.2903965459262232,0.5109384276077211,0.2141805355268133
8.579999999999862,0.4787708007944455,1.4926521299452618,0.4971279618147206,0.2141805355268133
8.589999999999861,0.3650383892156583,1.5790533311953117,0.5423147021738666,0.1584282866561276
8.599999999999861,0.5544841569443808,1.3971924369830973,0.5176790955887077,0.1584282866561276
8.60999999999986,0.45663526729817805,1.487190102505517,0.4871610658783427,0.30485736034903266
8.61999999999986,0.5030050422832544,1.4166266965169578,0.49009692418062856,0.30485736034903266
8.62999999999986,0.5443841348951407,1.3984957695692768,0.5196359881465463,0.2737774690830637
8.63999999999986,0.4960088644455295,1.4524111866623484,0.5167934720450645,0.2737774690830637
8.64999999999986,0.43216965089021925,1.5105028052461522,0.576355316248508,0.21160763235961957
8.65999999999986,0.5720672945901432,1.3806666257853277,0.48322051549330863,0.21160763235961957
8.66999999999986,0.5729629209529461,1.3695545097712247,0.5337693626540666,0.27946681214637287
8.67999999999986,0.5095718518363068,1.4349446816876033,0.5126924131508344,0.27946681214637287
8.68999999999986,0.4414564394955254,1.5014525029879215,0.5026088847351035,0.18034701662590713
8.699999999999859,0.5705422998491618,1.381836539281132,0.5049967574397235,0.18034701662590713
8.709999999999859,0.5046014291133523,1.437897864919941,0.524165253655313,0.4462045819287498
8.719999999999859,0.48253778897428,1.455952557227532,0.5169183107883294,0.4462045819287498
8.729999999999858,0.5326862354558363,1.4097364314568568,0.5339755746921873,0.23552263399961304
8.739999999999858,0.4963616133600646,1.444969084098707,0.5238007314145305,0.23552263399961304
8.749999999999858,0.5562272585547434,1.3862867785950617,0.5350392046712237,0.13019437469960649
8.759999999999858,0.5510944496970723,1.414148115362404,0.4927805917506429,0.13019437469960649
8.769999999999857,0.6473912200220868,1.2950056382528192,0.5724428335543529,0.371460692643668
8.779999999999857,0.540234022090152,1.3785869361432983,0.5123635484451848,0.371460692643668
8.789999999999857,0.35467339620948046,1.5875525264999033,0.49477418261189327,0.10758228858517045
8.799999999999857,0.5607870719472448,1.3473132117002269,0.5188708531295739,0.10758228858517045
8.809999999999857,0.4094269439902677,1.5323284167045355,0.5159170509615323,0.14790732272780577
8.819999999999856,0.46339602798951357,1.4558998160814032,0.4893577668776151,0.14790732272780577
8.829999999999856,0.5996815665571495,1.3410506477123512,0.5284785990400672,0.3299171898514449
8.839999999999856,0.5162815614174276,1.450828656925596,0.4652314365751932,0.3299171898514449
8.849999999999856,0.49001115846148374,1.4498848130433686,0.5367930155881578,0.2952188880110073
8.859999999999856,0.602496731835824,1.2999656378421167,0.48625560654047495,0.2952188880110073
8.869999999999855,0.508506489801827,1.4304790726951366,0.5350316874096752,0.21645542341223
8.879999999999855,0.6002518967954048,1.3647271292325736,0.5342337349188963,0.21645542341223
8.889999999999855,0.5328695740999051,1.406313518221082,0.545533586182385,0.18832787230195813
8.899999999999855,0.41760331687831664,1.5441785382134778,0.51052954058151,0.18832787230195813
8.909999999999854,0.5916831593403727,1.348250153397404,0.5400494695319873,0.248087000804251
8.919999999999854,0.48056034371227485,1.4684896688688824,0.4917079923777174,0.248087000804251
8.929999999999854,0.5914675295279513,1.3481382816481258,0.5439238217397706,0.17450602185263958
8.939999999999854,0.6406977361707261,1.303988926591313,0.4829181086587954,0.17450602185263958
8.949999999999854,0.5788330687477743,1.3612448957843564,0.5350167080936604,0.32436517924490954
8.959999999999853,0.6068251505571765,1.3304599025175872,0.49639129805242477,0.32436517924490954
8.969999999999853,0.49290019103774857,1.4461263959849315,0.5718525366958379,0.34629770017989675
8.979999999999853,0.43236203802688306,1.504404007188622,0.5517390444001594,0.34629770017989675
8.989999999999853,0.5200549996802522,1.4179947649099631,0.5287951046066841,0.22913776514774503
8.999999999999853,0.5195529482215335,1.4348471721370077,0.5159235378406801,0.22913776514774503
9.009999999999852,0.5266465441926866,1.4108205624063919,0.5172155310755812,0.11472197872180556
9.019999999999852,0.5406393344259193,1.3931994952408373,0.5231952858708465,0.11472197872180556
9.029999999999852,0.5067729242825793,1.4309294091305556,0.5148097207544293,0.2311118594492804
9.039999999999852,0.3944369055627458,1.5769071160678232,0.5371121040976533,0.2311118594492804
9.049999999999851,0.5027699451918645,1.4349098419797524,0.5149845978344194,0.18582609795566288
9.059999999999851,0.47747662642573835,1.437277816654968,0.5070124272075804,0.18582609795566288
9.069999999999851,0.5500171698263363,1.3878255822688133,0.5190881089574062,0.3719456741207466
9.07999999999985,0.5399984124027432,1.3340134782417887,0.48746754362980577,0.3719456741207466
9.08999999999985,0.5914718607999797,1.3458428162703489,0.5427962542035414,0.35049940018559195
9.09999999999985,0.6709964911680201,1.2576388072934055,0.5530973734054355,0.35049940018559195
9.10999999999985,0.5700418421294497,1.367697298776006,0.5255421462056346,0.3298930680948143
9.11999999999985,0.5108259497812119,1.392610267111728,0.5276164466354186,0.3298930680948143
9.12999999999985,0.6338338286509759,1.3042072044930746,0.5341510708090301,0.09944957023496491
9.13999999999985,0.43890912253112707,1.5037229576991056,0.5420746042271765,0.09944957023496491
9.14999999999985,0.6747287184794333,1.2630727395133083,0.5438357407723072,0.21736720680454127
9.15999999999985,0.6014907762829682,1.3634552559761262,0.5189257242965916,0.21736720680454127
9.169999999999849,0.5697253759258205,1.3685087059569723,0.5193098919778945,0.3306240530330308
9.179999999999849,0.5095371271194105,1.4431002709496092,0.5042952830205687,0.3306240530330308
9.189999999999849,0.5573142250633929,1.3806916593173872,0.5325674585106501,0.37366941837251516
9.199999999999848,0.5327268071769035,1.385206431268736,0.5253250218234521,0.37366941837251516
9.209999999999848,0.5433454473276419,1.393579285151712,0.5108259692277618,0.20636515179929438
9.219999999999848,0.6757819774660134,1.2682240697439677,0.5748880888644348,0.20636515179929438
9.229999999999848,0.5228330436751414,1.4131064053771183,0.5229407193870472,0.2196070000597224
9.239999999999847,0.5864345740879233,1.316689248541534,0.529725135653781,0.2196070000597224
9.249999999999847,0.5454642229536993,1.3902662353495514,0.5166155428544232,0.3667779116190691
9.259999999999847,0.6637230147147105,1.2583185343229442,0.5547949242972582,0.3667779116190691
9.269999999999847,0.6229480066454502,1.3129830322866094,0.539914458667501,0.27061893249220875
9.279999999999847,0.5025578096482419,1.4206181802800493,0.4856817155888652,0.27061893249220875
9.289999999999846,0.6720315034066114,1.2641648908034397,0.512837149321603,0.12764902613983958
9.299999999999846,0.5418730102210738,1.4068008089952162,0.538098668738468,0.12764902613983958
9.309999999999846,0.4698988580318891,1.4653422375587866,0.5598384843894189,0.30434149467716437
9.319999999999846,0.48759973689369634,1.4661661676153952,0.5025766564796441,0.30434149467716437
9.329999999999846,0.4734374085018465,1.4608635596285666,0.555959250520945,0.24988768643979417
9.339999999999845,0.5874720367785329,1.3945482504703393,0.48863691745150467,0.24988768643979417
9.349999999999845,0.5054452426004028,1.4286276252912637,0.5151042197559541,0.3108267405815357
9.359999999999845,0.5967796207403031,1.3025262365907915,0.5216315008701031,0.3108267405815357
9.369999999999845,0.5794877006352009,1.3540542391997983,0.5519374778405851,0.18097801914059386
9.379999999999844,0.5335224596856442,1.3815429081573343,0.5523883741039795,0.18097801914059386
9.389999999999844,0.5136335994480163,1.4189873442742134,0.5349113412688996,0.34169342359912963
9.399999999999844,0.6321701955807708,1.296701760749925,0.49996353763229245,0.34169342359912963
9.409999999999844,0.5301007512466323,1.4025014484665657,0.5439758344553474,0.1896983782103019
9.419999999999844,0.5614876144754068,1.3660602447838983,0.5556638557001079,0.1896983782103019
9.429999999999843,0.5718746451004781,1.3599617740166374,0.5471476074978342,0.17865082420413442
9.439999999999843,0.6102153631711449,1.33529213905259,0.5063393864661851,0.17865082420413442
9.449999999999843,0.5309711458267696,1.4003453585362005,0.5656825997731703,0.32362082645005175
9.459999999999843,0.5280195767061594,1.3315789203739894,0.5043554137136168,0.32362082645005175
9.469999999999843,0.6193154660769669,1.3118976117114776,0.5695686541647568,0.3788815024791155
9.479999999999842,0.5764793180303072,1.3789562918863845,0.5226625607921234,0.3788815024791155
9.489999999999842,0.6083217185014655,1.3233588185860603,0.5219786175261139,0.13433031349642088
9.499999999999842,0.5983799353982641,1.2991751171004222,0.5299870592452846,0.13433031349642088
9.509999999999842,0.5859387947916506,1.3455921423228556,0.5518406872731819,0.40279696647375596
9.519999999999841,0.4483063131056665,1.4569626218541405,0.5154672988539185,0.40279696647375596
9.529999999999841,0.5373535594687698,1.394590647701882,0.5705687187642139,0.10736226848672333
9.539999999999841,0.6016345692470084,1.3360538723120658,0.5192646731478107,0.10736226848672333
9.54999999999984,0.6500961609782003,1.2819197902125803,0.5786372998389516,0.5539486603408388
9.55999999999984,0.5020416093774893,1.4366571022984107,0.48966280530457956,0.5539486603408388
9.56999999999984,0.4443131057984986,1.4875824934496966,0.5417906770634133,0.25374280773126967
9.57999999999984,0.5695603090068545,1.3429932261610313,0.48511411245963054,0.25374280773126967
9.58999999999984,0.4366017901879206,1.4950266368449516,0.5875289736700933,0.08805972165661616
9.59999999999984,0.5358724490129123,1.4152919303216691,0.5352207903184252,0.08805972165661616
9.60999999999984,0.6145752011669003,1.316820525326495,0.5547789327618862,0.25289542761252104
9.61999999999984,0.5423559673633449,1.3978552661571544,0.5014932144910598,0.25289542761252104
9.62999999999984,0.5520583067494824,1.3786110984231967,0.589238607121676,0.16759076940707668
9.639999999999839,0.6015355863685448,1.347527124039771,0.5435119970731903,0.16759076940707668
9.649999999999839,0.6276761781915895,1.3034164957155598,0.6040871946539277,0.09201025872625393
9.659999999999838,0.6846514592395094,1.2529826259517491,0.5264415190688276,0.09201025872625393
9.669999999999838,0.4816915376047305,1.449372739755315,0.5462972061682975,0.2021796942348227
9.679999999999838,0.5940920100669765,1.3557176110809182,0.5097733418896692,0.2021796942348227
9.689999999999838,0.6470296303769174,1.2831991814726256,0.5714310870979767,0.19109255399831174
9.699999999999838,0.6748788490380228,1.254079374407749,0.5054439300983743,0.19109255399831174
9.709999999999837,0.5338373302702195,1.3966543002306828,0.5683812662128985,0.30039893885887714
9.719999999999837,0.5419577340179079,1.3648215293963994,0.49633946741131446,0.30039893885887714
9.729999999999837,0.5248487845757557,1.4048718248867647,0.5610007366018592,0.2081802020999053
9.739999999999837,0.5321365049681195,1.3893383144476579,0.5830798915179033,0.2081802020999053
9.749999999999837,0.6565658356077455,1.27305071566288,0.5853585555492501,0.14830908212748733
9.759999999999836,0.5786601164871756,1.3444555218303555,0.5648378207390767,0.14830908212748733
9.769999999999836,0.6304146571522272,1.2983220817848504,0.562116110038328,0.3336112719102488
9.779999999999836,0.5751211301453176,1.3458791808442176,0.5337644469462121,0.3336112719102488
9.789999999999836,0.49132356903932867,1.4366503503345815,0.5460031295008638,0.06263852372064124
9.799999999999836,0.6011709727236842,1.324474272064831,0.5582746218484085,0.06263852372064124
9.809999999999835,0.6512415501703899,1.276897643825576,0.5451772111948197,0.1306307095763853
9.819999999999835,0.4755286731611529,1.4014455115415057,0.5705106406221487,0.1306307095763853
9.829999999999835,0.6056342225192363,1.3225907337653278,0.5614991653218009,0.19749241022844474
9.839999999999835,0.5512636654861456,1.3412446376593514,0.5262383943048834,0.19749241022844474
9.849999999999834,0.6509038882029798,1.2765010047748178,0.5347322395256269,0.23551572656294395
9.859999999999834,0.5918038152327333,1.318071925822388,0.5476645801964858,0.23551572656294395
9.869999999999834,0.6070989262375341,1.3197965503382187,0.5767146992605913,0.3197793472735599
9.879999999999834,0.6172670127109157,1.2645384374542208,0.5691026185749299,0.3197793472735599
9.889999999999834,0.5026598060772131,1.424093421264218,0.5650060111638857,0.13954665180146736
9.899999999999833,0.6760049276558725,1.2509751927272081,0.5695570112080888,0.13954665180146736
9.909999999999833,0.5257893125240003,1.4003837763975902,0.5358174679546666,0.10694536279604192
9.919999999999833,0.5860256911156991,1.2826353346478014,0.5723990417529116,0.10694536279604192
9.929999999999833,0.5771485123128693,1.3485278991823761,0.5819142074353352,0.3139512324131973
9.939999999999833,0.6840907677066179,1.2269268525384174,0.5385724317521539,0.3139512324131973
9.949999999999832,0.5398526955704708,1.3857408896959473,0.6097680659128649,0.09714829517784498
9.959999999999832,0.5339957836429697,1.4136015653016296,0.5738505876370172,0.09714829517784498
9.969999999999832,0.5668563107164888,1.3590495499193809,0.5775429366635341,0.15353694881666832
9.979999999999832,0.6304845351318369,1.3258354748343075,0.567715592669594,0.15353694881666832
9.989999999999831,0.6737952463104546,1.252254530448815,0.5956251530716213,0.19728857311854955
9.999999999999831,0.5521068677626702,1.4221091692055345,0.5619723381051014,0.19728857311854955
10.009999999999831,0.49664336053794444,1.4288198402093344,0.5690198018096394,0.10272263645668582
10.01999999999983,0.6615433457994374,1.277572588058732,0.5629149342111404,0.10272263645668582
10.02999999999983,0.5116752556668077,1.413526567324521,0.5569011703883855,0.25338438365777616
10.03999999999983,0.5183343357291152,1.3807584990061494,0.5172435492947173,0.25338438365777616
10.04999999999983,0.5812912084713315,1.3433286428892228,0.5749981286779527,0.104973537068252
10.05999999999983,0.66205633518704,1.2124293442235627,0.55045548165556,0.104973537068252
10.06999999999983,0.6673633176236394,1.2574841438166042,0.5847144229222266,0.1591291053545889
10.07999999999983,0.5515680182622964,1.3927987743295713,0.5675436110708892,0.1591291053545889
10.08999999999983,0.5692803866875571,1.355784034092555,0.5387108005219524,0.1473074960042019
10.09999999999983,0.688002812012418,1.2463453334628127,0.5547256074161675,0.1473074960042019
10.109999999999829,0.5177916673438643,1.4068134310145455,0.6074766581610451,0.12157009365060686
10.119999999999829,0.6499724264229492,1.287547329852978,0.544924120227093,0.12157009365060686
10.129999999999828,0.6349955484506813,1.2894230101558066,0.5950290151138781,0.1251724591043133
10.139999999999828,0.4643446501624406,1.4464139608522482,0.547871304375284,0.1251724591043133
10.149999999999828,0.605432826348091,1.319000288017861,0.5677121674639158,0.38831337051471826
10.159999999999828,0.557405183973415,1.3259393856008306,0.5458433059865065,0.38831337051471826
10.169999999999828,0.5684369570811806,1.3557893386172737,0.5923934359904908,0.1613783259188822
10.179999999999827,0.6140668971920669,1.3150268375556442,0.5602997455722125,0.1613783259188822
10.189999999999827,0.6098791925537612,1.3142358028510963,0.5964271929675307,0.14954249820985704
10.199999999999827,0.5659426207779306,1.298392421571395,0.5741999380651879,0.14954249820985704
10.209999999999827,0.6724075882625681,1.2513989415225255,0.5795853833484367,0.27941214330703334
10.219999999999827,0.6295349393970812,1.236435774634777,0.5695537135304009,0.27941214330703334
10.229999999999826,0.5351142758377907,1.388759023405565,0.5707730937132477,0.16755775060908018
10.239999999999826,0.5884815922001582,1.3247259920021213,0.5476700502715617,0.16755775060908018
10.249999999999826,0.5639434401726957,1.3592940989253235,0.5660654457136232,0.14614476560830053
10.259999999999826,0.600695957910228,1.3315686493754002,0.5648410761527933,0.14614476560830053
10.269999999999825,0.5960962003481918,1.3257005734700864,0.6063817722830219,0.08469131494560533
10.279999999999825,0.6237474120878798,1.3018715216601957,0.5527762869939398,0.08469131494560533
10.289999999999825,0.5571924272816704,1.3642401371243582,0.6046156901260854,0.2191793715483013
10.299999999999825,0.5691235094034249,1.374757905529749,0.5523321507364805,0.2191793715483013
10.309999999999825,0.6873433695486347,1.2331639619096553,0.59690057889098,0.26477317699709424
10.319999999999824,0.5322634296081904,1.396399982094882,0.5526302735940288,0.26477317699709424
10.329999999999824,0.5662196826901951,1.3546793888814626,0.5791354685199284,0.10508058304134471
10.339999999999824,0.56341426038062,1.3728217387422395,0.5851000616984535,0.10508058304134471
10.349999999999824,0.602627097661084,1.318153227862021,0.5444527997697367,0.24664064669780875
10.359999999999824,0.6491254779361421,1.3056063986661144,0.5463840641346276,0.24664064669780875
10.369999999999823,0.6051542309577533,1.3153599078591425,0.5799183927563175,0.1285745237252382
10.379999999999823,0.594521588758112,1.3330929437613905,0.541604698221128,0.1285745237252382
10.389999999999823,0.6104616489494985,1.3098217285096232,0.5913712476936074,0.25869702471731626
10.399999999999823,0.6385711113178096,1.3183705099450866,0.5252611364464536,0.25869702471731626
10.409999999999823,0.6176843307181594,1.302050514777052,0.6218762072443973,0.1935265990748331
10.419999999999822,0.6524670912685671,1.305442656547605,0.5646451899176341,0.1935265990748331
10.429999999999822,0.579016594539959,1.3403773877726537,0.5771245016084279,0.17819784015236864
10.439999999999822,0.6155795218195063,1.3100947284668096,0.5716746468337527,0.17819784015236864
10.449999999999822,0.5913020382128255,1.3277366669559587,0.5688433549143028,0.17434049838826
10.459999999999821,0.6835275660137883,1.2128040568530851,0.5847032885214185,0.17434049838826
10.469999999999821,0.4714521496456469,1.4468288636542241,0.5907038776529079,0.33213803842745265
10.479999999999821,0.6290642527946977,1.3132367025686646,0.5855988227214808,0.33213803842745265
10.48999999999982,0.49305799581595633,1.4245860763795446,0.5960718290973716,0.1269445992563008
10.49999999999982,0.7390074016231083,1.206118693458508,0.5834870759540034,0.1269445992563008
10.50999999999982,0.586829782064992,1.3294548236808166,0.5909459782303865,0.21374387781410756
10.51999999999982,0.7292449100755509,1.159297795009106,0.5932732848691866,0.21374387781410756
10.52999999999982,0.7602645922759265,1.1556444217928004,0.6006335635208682,0.10472232053211394
10.53999999999982,0.645219748242144,1.3031173163812622,0.5902062639272527,0.10472232053211394
10.54999999999982,0.6168818735519783,1.2995240341278378,0.6055326941175201,0.22078367802760884
10.55999999999982,0.6333749627446996,1.331226039391975,0.5742134339287859,0.22078367802760884
10.569999999999819,0.7234698151717947,1.1924013048695339,0.5859139272551809,0.06681759669382271
10.579999999999819,0.5289616972230842,1.4000056209994698,0.5496832715572652,0.06681759669382271
10.589999999999819,0.647996513492046,1.2681501112232243,0.6180446849668484,0.18003954865287813
10.599999999999818,0.5726920414228419,1.3636520628563342,0.5801682441136105,0.18003954865287813
10.609999999999818,0.7211954192400005,1.194261183223062,0.5911709277886498,0.20444790946239627
10.619999999999818,0.7300377518435972,1.1487889916425393,0.563921563947827,0.20444790946239627
10.629999999999818,0.7618804002602102,1.1539979756793306,0.6105131175248221,0.1396625242329092
10.639999999999818,0.6400314363718336,1.2764669075102069,0.5806530115675516,0.1396625242329092
10.649999999999817,0.6938592767795457,1.2225251780303978,0.5804032760790971,0.1616543772788072
10.659999999999817,0.5503104620795117,1.3715357877259302,0.5870865772333166,0.1616543772788072
10.669999999999817,0.5895510165325626,1.3267855762140024,0.5811792526646415,0.23186245658265764
10.679999999999817,0.6644173040022983,1.2610097892589032,0.5908283997823767,0.23186245658265764
10.689999999999817,0.574795773510336,1.3411527696602774,0.6057672446215113,0.17152236401452936
10.699999999999816,0.6482203937878476,1.2677834668247696,0.5986086470420033,0.17152236401452936
10.709999999999816,0.5974790005659287,1.3180687696928626,0.6075930643626077,0.14847896588403725
10.719999999999816,0.607829426940738,1.3281160193981427,0.5800942261271606,0.14847896588403725
10.729999999999816,0.6260296273895785,1.2890547156620296,0.6213644222396865,0.24858557725712105
10.739999999999815,0.661449583941136,1.2667721330002868,0.5634201966037053,0.24858557725712105
10.749999999999815,0.6625446134037889,1.2521004854675006,0.6026824358665553,0.4045249167380168
10.759999999999815,0.5535890579264735,1.3884466295678923,0.5685519919100863,0.4045249167380168
10.769999999999815,0.7110357273340675,1.2033399927642863,0.5510908082906247,0.07650956212636949
10.779999999999815,0.6453699777974098,1.2713752356060473,0.5681577619549725,0.07650956212636949
10.789999999999814,0.6274148693115362,1.286641964772259,0.6248192145509573,0.25907581249494693
10.799999999999814,0.600044259308447,1.3229188064026112,0.6087533731380603,0.25907581249494693
10.809999999999814,0.5609070342832979,1.352524020222032,0.6241776483263474,0.11975823648347314
10.819999999999814,0.6003163437304835,1.2935637427787379,0.6012969902120902,0.11975823648347314
10.829999999999814,0.4935549201533587,1.4193191115326607,0.5897559354282402,0.13923190355992243
10.839999999999813,0.47146583304188916,1.44002916330356,0.5903990983819809,0.13923190355992243
10.849999999999813,0.6264042382273438,1.2854540434484318,0.6180817255132924,0.213158671341811
10.859999999999813,0.6505229754637487,1.2714509638568086,0.550012681036013,0.213158671341811
10.869999999999813,0.7026195287405013,1.2088043414792045,0.5690178591116242,0.06307659961189796
10.879999999999812,0.5873854903692765,1.3283653760160812,0.5856986670437854,0.06307659961189796
10.889999999999812,0.6373669654402558,1.2738738476421028,0.5930737717464786,0.20375569798032406
10.899999999999812,0.7462520332514522,1.188110547005174,0.5442806097024013,0.20375569798032406
10.909999999999812,0.6510193086537296,1.2596902346774808,0.6426917025572557,0.17288479927500477
10.919999999999812,0.6194057670383443,1.289680186653976,0.6055380155781642,0.17288479927500477
10.929999999999811,0.6379277957930547,1.272378405071482,0.606568182848244,0.24007280029838682
10.939999999999811,0.5834396513626718,1.324036928570944,0.5960636993146953,0.24007280029838682
10.949999999999811,0.6215727668509253,1.2880294263476362,0.6124780840502504,0.20791592486970326
10.95999999999981,0.6336853959247396,1.2369002451751907,0.5956624657454058,0.20791592486970326
10.96999999999981,0.5629919862178718,1.34622417594902,0.5853162354481679,0.17717194241146236
10.97999999999981,0.62323606199343,1.339960068956945,0.5979464240786839,0.17717194241146236
10.98999999999981,0.6348229684022312,1.273379625375568,0.5906201491023103,0.29424748307375126
10.99999999999981,0.6133509694695092,1.2249804626801382,0.5699948069898575,0.29424748307375126
11.00999999999981,0.6113053897543084,1.296249284404422,0.6171330871811268,0.19437713556194494
11.01999999999981,0.6373170995191503,1.2777952049441883,0.5769947023431097,0.19437713556194494
11.02999999999981,0.648452341964087,1.2584335933994582,0.5787975313887109,0.27897460268603835
11.039999999999809,0.7079254494283452,1.1866525672600847,0.5710940188726936,0.27897460268603835
11.049999999999809,0.5850629866419003,1.3211693091193295,0.6008320389041687,0.06369696656357518
11.059999999999809,0.5659886967768988,1.3527272607699365,0.5806085848812262,0.06369696656357518
11.069999999999808,0.6371125450678794,1.2684607818311944,0.6065205780190613,0.21155811438819114
11.079999999999808,0.62094526416352,1.2626566205509713,0.5816263267437634,0.21155811438819114
11.089999999999808,0.6998578662438008,1.2052405036261973,0.5872116434308711,0.16411068609575344
11.099999999999808,0.7250647734209925,1.1970279446200807,0.5511597950398966,0.16411068609575344
11.109999999999808,0.6008016769666551,1.3042010002410367,0.5956953193514125,0.17515107152118586
11.119999999999807,0.566555305783587,1.3277711766506102,0.6021092224081623,0.17515107152118586
11.129999999999807,0.6562450138821513,1.247958678426404,0.6582971922133306,0.14968174170713922
11.139999999999807,0.6148418742653932,1.2885231843674405,0.6334545133981571,0.14968174170713922
11.149999999999807,0.6769719533615436,1.2266726768987375,0.5741724039434029,0.05803521755168295
11.159999999999807,0.6625062495800491,1.2314160453025689,0.5774958974040366,0.05803521755168295
11.169999999999806,0.6449404258343633,1.2583853729665708,0.6108569012258025,0.1850069840513023
11.179999999999806,0.7031078759791713,1.219173079223598,0.6216590208933863,0.1850069840513023
11.189999999999806,0.7334609741724626,1.1693489861958408,0.6075084932120338,0.15744188561693556
11.199999999999806,0.7165700182625925,1.1728716509024784,0.6109349016940472,0.15744188561693556
11.209999999999805,0.6149914132045345,1.2878220526138444,0.5954865421791967,0.16664182947998216
11.219999999999805,0.7547641368466289,1.2013903769518939,0.5761724753684913,0.16664182947998216
11.229999999999805,0.6193378807404735,1.2828951384841631,0.5921569822943242,0.13326469183541595
11.239999999999805,0.5830131311697919,1.3551955725592086,0.643076837386229,0.13326469183541595
11.249999999999805,0.6525912175953217,1.24860177595849,0.6129653636221002,0.1476833335311134
11.259999999999804,0.6246050061289952,1.2949216686074285,0.6015808007205856,0.1476833335311134
11.269999999999804,0.693393427294839,1.2074561540212212,0.6225377585630407,0.1452702845455583
11.279999999999804,0.611110241322616,1.300033760549736,0.6074331722157968,0.1452702845455583
11.289999999999804,0.5986617325315319,1.3020322954257595,0.624303818679504,0.22117997402117462
11.299999999999804,0.6927293417545005,1.2337721920525793,0.5748218737553774,0.22117997402117462
11.309999999999803,0.7224535119134867,1.1772770550440244,0.6167804483882421,0.15749958814489431
11.319999999999803,0.7776765146791619,1.1389206589414063,0.6071404784055774,0.15749958814489431
11.329999999999803,0.6885074545119915,1.210996520211069,0.6315627772206932,0.08661779040328019
11.339999999999803,0.7499970361945327,1.1036130730672213,0.6133723945496367,0.08661779040328019
11.349999999999802,0.5918033055536198,1.3074125833516392,0.6026210584173691,0.14642297169557827
11.359999999999802,0.7233406824760442,1.164288336723022,0.6343456640064741,0.14642297169557827
11.369999999999802,0.6410818100532204,1.256928193801541,0.6333681172033093,0.20157375476411765
11.379999999999802,0.6980169007694484,1.195723968619354,0.593655919557357,0.20157375476411765
11.389999999999802,0.6494336485162633,1.2476283475437016,0.6481316240790043,0.21768886971770743
11.399999999999801,0.7153184699750519,1.1935355829933916,0.6391318060014215,0.21768886971770743
11.409999999999801,0.7334765246832351,1.1630674573089574,0.6176094956768342,0.10553100207960234
11.419999999999801,0.5485937812421959,1.29649463799208,0.5948061185284702,0.10553100207960234
11.4299999999998,0.6922588050326179,1.2043798358872215,0.6317647206479269,0.20984028361547608
11.4399999999998,0.6610980631274106,1.234860369180905,0.602574838459828,0.20984028361547608
11.4499999999998,0.6012294786388436,1.2947615843814475,0.6343432131212464,0.08193094026126369
11.4599999999998,0.5126312548248553,1.3687084556498899,0.6248805481531434,0.08193094026126369
11.4699999999998,0.6098145974828966,1.285268545331464,0.6286556772642284,0.0958992047362472
11.4799999999998,0.6269557445300942,1.20234228731476,0.5848023364405637,0.0958992047362472
11.4899999999998,0.6277107173271249,1.2661010957273597,0.6273268080685221,0.15167898660650048
11.4999999999998,0.6345200438965436,1.2846294033127115,0.6031259544751235,0.15167898660650048
11.509999999999799,0.7133020108876422,1.179805983062408,0.6084098104894838,0.11187843460713102
11.519999999999799,0.6619860771121211,1.2562036433679866,0.6343829167266142,0.11187843460713102
11.529999999999799,0.715729175418639,1.1772203664097276,0.6280421471635124,0.11906911680989465
11.539999999999798,0.6429786803170595,1.2925064179204537,0.6143713349080367,0.11906911680989465
11.549999999999798,0.5665802237214053,1.3259738111100197,0.6151959148044641,0.1347056221795441
11.559999999999798,0.722373870394198,1.180166989467788,0.6024447347674814,0.1347056221795441
11.569999999999798,0.7096995311504122,1.181551044119015,0.6703150233816564,0.1007182775658743
11.579999999999798,0.6587370756366779,1.2208023792132925,0.6051329851379336,0.1007182775658743
11.589999999999797,0.6435346058833625,1.2474149841554105,0.6184763601173582,0.15749328419104786
11.599999999999797,0.6119261280457817,1.277182467645882,0.5868888058330362,0.15749328419104786
11.609999999999797,0.5675559164548426,1.322658773266601,0.6481435157232035,0.06382283215481621
11.619999999999797,0.7152834656704756,1.2030373972964168,0.6272989868869537,0.06382283215481621
11.629999999999797,0.6371013378018175,1.25149603720605,0.6421869689499524,0.11488406896900658
11.639999999999796,0.6551514091668431,1.2454091603620743,0.5950127108926352,0.11488406896900658
11.649999999999796,0.6182838877160683,1.2691983341092872,0.6088406104740139,0.13466051835636786
11.659999999999796,0.6460668680913904,1.183373378290416,0.6112945963051765,0.13466051835636786
11.669999999999796,0.6603222549521387,1.2259027746348787,0.6564797000069577,0.0779659590630832
11.679999999999795,0.7221598848652249,1.1725589036387314,0.6719778442134785,0.0779659590630832
11.689999999999795,0.7062385557046301,1.179147644592113,0.6271332369478927,0.15972683321966316
11.699999999999795,0.69099690667677,1.1760641483512821,0.6394253085709081,0.15972683321966316
11.709999999999795,0.6893214655146921,1.1958579840206638,0.631644179453722,0.1371772451575791
11.719999999999795,0.6640314583355184,1.2557299558893869,0.6287534577695694,0.1371772451575791
11.729999999999794,0.7790323964649124,1.105682892050368,0.6314652428789909,0.09984908593385397
11.739999999999794,0.6386873082918604,1.2099481835852082,0.6099915970525136,0.09984908593385397
11.749999999999794,0.6521075701210108,1.2328441227491664,0.6664335546275815,0.09378353675037968
11.759999999999794,0.681822958368974,1.176658380637597,0.6030119377466975,0.09378353675037968
11.769999999999794,0.720018945667902,1.1639285098075085,0.6469974604189772,0.18088564916794606
11.779999999999793,0.724306250735854,1.144835659466331,0.6260581373503882,0.18088564916794606
11.789999999999793,0.6589839276561762,1.224545529293074,0.6160508127766832,0.14499211804021925
11.799999999999793,0.5947545013447535,1.3233190410894133,0.6276061236494567,0.14499211804021925
11.809999999999793,0.6060706693771929,1.276425544659733,0.6378928125410751,0.12071178072678061
11.819999999999792,0.5657103586543982,1.3031358194761102,0.6295892134958706,0.12071178072678061
11.829999999999792,0.7188467443186899,1.1621562362630478,0.6319905227866316,0.21663506346523134
11.839999999999792,0.623832760856001,1.1962949889615304,0.6251189099215607,0.21663506346523134
11.849999999999792,0.6848048654096281,1.196110532333557,0.6543225081421281,0.1878342389464148
11.859999999999792,0.610089082174694,1.2650730181352814,0.6255888448369534,0.1878342389464148
11.869999999999791,0.7023043414554019,1.177908147932849,0.6451056771089388,0.05226726113124438
11.879999999999791,0.6628712354602226,1.2335544835435146,0.605906055918656,0.05226726113124438
11.889999999999791,0.6644137595760296,1.2152468834414047,0.6254234629887768,0.05198321355598534
11.89999999999979,0.6662599171904932,1.2311894746855288,0.6164724248720388,0.05198321355598534
11.90999999999979,0.7003512933083662,1.1780425436555968,0.6590382443634106,0.0991273459734396
11.91999999999979,0.6953523843927256,1.2006948843837284,0.6487318635325494,0.0991273459734396
11.92999999999979,0.6418094834811886,1.2357496383574555,0.6355585377142856,0.08469864418473035
11.93999999999979,0.7101087901488365,1.1789686835303939,0.6622849331175351,0.08469864418473035
11.94999999999979,0.6761005868908906,1.200462523210625,0.6585472152376275,0.15708968286706743
11.95999999999979,0.6737936893891702,1.2261695319940462,0.6346129531265996,0.15708968286706743
11.96999999999979,0.6621553172340598,1.2134683747100286,0.6713702489039377,0.12952477438004725
11.979999999999789,0.6588044503701692,1.2078728195380681,0.6316434122988847,0.12952477438004725
11.989999999999789,0.6848928034485847,1.1897261369902634,0.6711019187169974,0.1437014364579053
11.999999999999789,0.7027071497165422,1.136718099733916,0.6432061403324297,0.1437014364579053
12.009999999999788,0.6594723531900014,1.213951744426492,0.6504018571147213,0.09668702937560478
12.019999999999788,0.6486814138736995,1.223158717052299,0.641992310439423,0.09668702937560478
12.029999999999788,0.7417928539645571,1.1300866144974773,0.6325426941816987,0.09727632486108831
12.039999999999788,0.7088109514820154,1.1577248789832866,0.6458207139015193,0.09727632486108831
12.049999999999788,0.7034883524678309,1.167844795773195,0.6548809767560436,0.06019347749116786
12.059999999999787,0.757417338668456,1.0847283497250477,0.6290185260980886,0.06019347749116786
12.069999999999787,0.6663683797385277,1.2039781669038456,0.683515324745755,0.07283238610166073
12.079999999999787,0.7506761999817699,1.1371698276366915,0.6330856194107816,0.07283238610166073
12.089999999999787,0.8313730369247958,1.0379016030982429,0.6654073794798404,0.05362058286360385
12.099999999999786,0.7030870312747506,1.159865294452127,0.6415233272529172,0.05362058286360385
12.109999999999786,0.7192519674267043,1.150893418252814,0.6345016237572092,0.11285403864870344
12.119999999999786,0.6781854542078585,1.1761065130776198,0.6502223943378986,0.11285403864870344
12.129999999999786,0.6382896288814931,1.2315005343581125,0.6652309055608115,0.10421968512035859
12.139999999999786,0.6643014389400144,1.2442654137466014,0.6668835096280894,0.10421968512035859
12.149999999999785,0.757692131208444,1.1103584587015212,0.623224007495422,0.11842822169280157
12.159999999999785,0.7849095951911061,1.0691645668066538,0.6348244520587922,0.11842822169280157
12.169999999999785,0.7508987902998697,1.1169357287895847,0.674564857754635,0.09367782766274936
12.179999999999785,0.7896530004745057,1.0388839391948197,0.6443992707204172,0.09367782766274936
12.189999999999785,0.786932087770951,1.0804204592604656,0.6412932622442107,0.06734092236773138
12.199999999999784,0.7565657441625345,1.1024976472449943,0.6329042123858525,0.06734092236773138
12.209999999999784,0.5960774263696872,1.2716370162766562,0.6874936212058624,0.060436084439027336
12.219999999999784,0.7668682360059945,1.0859865537709943,0.6537753196052585,0.060436084439027336
12.229999999999784,0.7262770724747643,1.1386479241869276,0.6588613351966918,0.070464929735609
12.239999999999783,0.7043959942965715,1.1151166594791464,0.6314757688140138,0.070464929735609
12.249999999999783,0.7233820617100643,1.1407449742624067,0.6470313463352194,0.07567475452814945
12.259999999999783,0.6664100708536043,1.239290181433026,0.651897049167981,0.07567475452814945
12.269999999999783,0.7174274213606349,1.1463070506403472,0.6379707526778067,0.07359030102640472
12.279999999999783,0.7667120619760119,1.0837692638109182,0.6630419846269895,0.07359030102640472
12.289999999999782,0.6949560604780319,1.1679501493403546,0.6484883624067002,0.18754669409868052
12.299999999999782,0.7265810482624968,1.0636833975690936,0.6410802573415769,0.18754669409868052
12.309999999999782,0.7091415842888698,1.1526717178553871,0.6398679816508213,0.09071465706174113
12.319999999999782,0.6786414289499223,1.1553986301383483,0.6601876934892544,0.09071465706174113
12.329999999999782,0.6904665220870998,1.1701344431489313,0.681474193657942,0.13699965514883933
12.339999999999781,0.7569573900198268,1.094071539201398,0.6416691602999094,0.13699965514883933
12.349999999999781,0.6941694325873137,1.165441887183081,0.6897365113344358,0.056557179362303756
12.359999999999781,0.6449204156682324,1.1975653975988219,0.6521619258794079,0.056557179362303756
12.36999999999978,0.7631380131013482,1.0958071843297466,0.6653915802526297,0.15891920995583447
12.37999999999978,0.7038168384695759,1.1514932199377825,0.6657131784848558,0.15891920995583447
12.38999999999978,0.6177147825599103,1.2410048183022266,0.6728359795665217,0.06763622170668933
12.39999999999978,0.7955383261088593,1.0516793667923738,0.6612074983012755,0.06763622170668933
12.40999999999978,0.7445982354036197,1.111594139856406,0.6869369041427231,0.11909285546427155
12.41999999999978,0.6965088161675761,1.1234156469362573,0.6312008985825542,0.11909285546427155
12.42999999999978,0.75869684136784,1.0969681269253342,0.6573738894841799,0.12113723085577954
12.43999999999978,0.7515572714330359,1.1328116204308192,0.6490689094553158,0.12113723085577954
12.449999999999779,0.7431490370633609,1.1121116404069302,0.621538922739655,0.12650064489653323
12.459999999999779,0.6736237203497899,1.1651559698487381,0.6675909263681916,0.12650064489653323
12.469999999999779,0.7048241580246684,1.1495885231293834,0.6684872790424508,0.06745325795717187
12.479999999999778,0.71810464720487,1.1436272879593774,0.6774927731432986,0.06745325795717187
12.489999999999778,0.712541438703105,1.1406380511517318,0.6895809473079701,0.13618940998205242
12.499999999999778,0.7050882755595491,1.1614461614745606,0.6483038796862306,0.13618940998205242
12.509999999999778,0.7354454849456346,1.1166041848067056,0.6418976077044343,0.0660558434967153
12.519999999999778,0.7636167883187789,1.0347309559964577,0.6827268211866294,0.0660558434967153
12.529999999999777,0.7157166337795131,1.1358313416235526,0.6808630160812017,0.08164332638413056
12.539999999999777,0.6534042673817806,1.2053578374348914,0.6387934287513743,0.08164332638413056
12.549999999999777,0.7784547802226284,1.0723982750943235,0.6579221520569947,0.0463508044899725
12.559999999999777,0.7699620011789718,1.0020239254762031,0.6702076775737973,0.0463508044899725
12.569999999999776,0.7138816726138301,1.1369336262179548,0.6816202162992856,0.07963361431597572
12.579999999999776,0.7437793597569125,1.1621638552789595,0.6861818690464665,0.07963361431597572
12.589999999999776,0.6965720907425759,1.153439182595918,0.6715234358415563,0.10915672458336337
12.599999999999776,0.7773935745957352,1.0514171362748947,0.6558555944073605,0.10915672458336337
12.609999999999776,0.7263100894031532,1.1218395777550856,0.6809245044646519,0.07734593037207574
12.619999999999775,0.6674230716336943,1.1992793753132114,0.6582420483296453,0.07734593037207574
12.629999999999775,0.7896426796622972,1.0576155905152558,0.677295570284134,0.12563241758072158
12.639999999999775,0.7373837420252339,1.042123470955004,0.6788881215398688,0.12563241758072158
12.649999999999775,0.6810997874463046,1.1664455677492396,0.664465741271588,0.05128632163869236
12.659999999999775,0.7372696867413464,1.132944502658459,0.6790019333926111,0.05128632163869236
12.669999999999774,0.7268185700551312,1.1190574722624875,0.6928726858905395,0.08941206530343987
12.679999999999774,0.7949247689044735,1.0276383365637705,0.6514716051169335,0.08941206530343987
12.689999999999774,0.799679381462671,1.0448774913636114,0.6776399860670581,0.06369811073114051
12.699999999999774,0.735363829773158,1.0824292306888115,0.6699572726153749,0.06369811073114051
12.709999999999773,0.6634753816160688,1.181117625115664,0.6818970199992864,0.14047906866768614
12.719999999999773,0.754753863496674,1.0679861849427064,0.6657462119794972,0.14047906866768614
12.729999999999773,0.7130897603569055,1.1294103917038574,0.6924698350579048,0.07950818624708866
12.739999999999773,0.740770551523949,1.057471562123919,0.6678499748855135,0.07950818624708866
12.749999999999773,0.7838371313620487,1.0575466486962932,0.6921845341854933,0.08810948681344791
12.759999999999772,0.6286541172122891,1.2083955333635672,0.6709585063606434,0.08810948681344791
12.769999999999772,0.7869410738788756,1.0541730972378907,0.698659087833126,0.08628990550036725
12.779999999999772,0.7280975961771373,1.1076399734804208,0.6805112009917315,0.08628990550036725
12.789999999999772,0.7078675635103413,1.1335864926208106,0.6714733369136721,0.06868697308383327
12.799999999999772,0.7828921510923577,0.9944329345800106,0.6672154875884091,0.06868697308383327
12.809999999999771,0.7031812736845219,1.1368068894150178,0.6986557552429363,0.09972270181777836
12.819999999999771,0.7567430466950876,1.0429076378888473,0.7033948080806458,0.09972270181777836
12.829999999999771,0.7933082570506674,1.045236969859367,0.6813055455385527,0.05717376442693347
12.83999999999977,0.7012578142637166,1.0911289018087924,0.6691894837897443,0.05717376442693347
12.84999999999977,0.7355155904234373,1.1031144875889425,0.6791569892524675,0.10287672861744764
12.85999999999977,0.7600739686828583,1.0938522978497192,0.6736215578745811,0.10287672861744764
12.86999999999977,0.7362279682284356,1.1016331163247277,0.6704816527719004,0.08887145267757598
12.87999999999977,0.6936194745393982,1.1767945182547888,0.6777039764563636,0.08887145267757598
12.88999999999977,0.7665215370001575,1.0705614656680174,0.7041617252066408,0.13701979460357624
12.89999999999977,0.8386205785141602,1.0191312852821912,0.6784330983296926,0.13701979460357624
12.90999999999977,0.7699953843869958,1.0664285518966445,0.6965591869686003,0.10537138875728917
12.919999999999769,0.7400679584390905,1.079844462183821,0.6762521903142225,0.10537138875728917
12.929999999999769,0.6989262045116,1.136467355892636,0.6892442542189632,0.08861098651260828
12.939999999999769,0.8174701039955252,0.9462115834550795,0.6833674297693565,0.08861098651260828
12.949999999999768,0.7527068838653159,1.081045954280931,0.6775380714346766,0.0768455673496576
12.959999999999768,0.7689702445348457,1.013290946289284,0.6820169733369371,0.0768455673496576
12.969999999999768,0.735439612243622,1.0976419852631025,0.6925736445819036,0.0846285466272518
12.979999999999768,0.7962500058718236,1.009521739245905,0.6806860828605705,0.0846285466272518
12.989999999999768,0.6578310938909822,1.1740467253950808,0.7022145786323156,0.045279832253133596
12.999999999999767,0.79694437334788,1.059025528496521,0.7008145462364257,0.045279832253133596
13.009999999999767,0.6921053487045021,1.1370449860780347,0.6980459210173237,0.1549151380564348
13.019999999999767,0.7239487764582894,1.0906191247975126,0.6835113317436122,0.1549151380564348
13.029999999999767,0.6887808320792541,1.1387414592093932,0.6971703802547732,0.04383066348355809
13.039999999999766,0.7098099802169279,1.148861929252683,0.6940357971792589,0.04383066348355809
13.049999999999766,0.8251831400306362,1.0006202055779922,0.6682781159642333,0.05804750649547219
13.059999999999766,0.7724811169727845,1.0485842755900465,0.6778193024192296,0.05804750649547219
13.069999999999766,0.7490991626704371,1.0765480962999137,0.6963325137396449,0.06279356403826761
13.079999999999766,0.7397397742806027,1.130173314703634,0.6673605328467768,0.06279356403826761
13.089999999999765,0.7555017425927217,1.0695980486147316,0.6793830322140559,0.06674750045299768
13.099999999999765,0.7595252798190347,1.0446681923671968,0.6922053203893698,0.06674750045299768
13.109999999999765,0.771127978856397,1.0533453689979864,0.6927438164345564,0.08924122040626917
13.119999999999765,0.719589611954108,1.0875241450094475,0.6997093416348241,0.08924122040626917
13.129999999999765,0.7821486139223074,1.0416519566450073,0.6965478064578103,0.07856077635522105
13.139999999999764,0.7452784939521215,1.118111783091439,0.6860610694216379,0.07856077635522105
13.149999999999764,0.7355999283024862,1.0878527800925428,0.7019776257466742,0.04165488157050129
13.159999999999764,0.7791604269985288,1.0402125209593087,0.6828700691675569,0.04165488157050129
13.169999999999764,0.7694634675313,1.0535186522333042,0.6904467660837791,0.14511159744306074
13.179999999999763,0.8307395600587887,0.9902314621568581,0.6872709441613931,0.14511159744306074
13.189999999999763,0.7842572993603036,1.0381851777180524,0.7030140964165842,0.05543081314189906
13.199999999999763,0.7454705618748705,1.0821128231624149,0.6935682498524597,0.05543081314189906
13.209999999999763,0.6991247313816438,1.1230932176542474,0.7032320421313291,0.08984085761343952
13.219999999999763,0.7376076534142327,1.0567095250914482,0.6850282551152281,0.08984085761343952
13.229999999999762,0.7529948023002186,1.0668348501256295,0.7030071323965703,0.06779467418930599
13.239999999999762,0.7635845596116777,1.0551002279294857,0.6960865137315366,0.06779467418930599
13.249999999999762,0.7914379239750879,1.0272395219342805,0.7068462412118711,0.09388792392990629
13.259999999999762,0.7053850902736429,1.1383591138000955,0.7359027434737332,0.09388792392990629
13.269999999999762,0.8282571758981814,0.989882720423626,0.7107696903222391,0.02282582900790701
13.279999999999761,0.7342685912985959,1.0924128565948792,0.7035166972295894,0.02282582900790701
13.289999999999761,0.7758693204169683,1.042824119711256,0.6898347567560925,0.07818100957572668
13.299999999999761,0.783508434691002,1.0198350621281014,0.6902564550951193,0.07818100957572668
13.30999999999976,0.6925829046683041,1.1256348243663188,0.6959349007081372,0.10306744725555253
13.31999999999976,0.7509042824680743,1.0922915883583653,0.6877574696343265,0.10306744725555253
13.32999999999976,0.7645597694400599,1.0513912664292597,0.7066487293973813,0.058344408126389746
13.33999999999976,0.7703084824567614,1.0615135714916317,0.6993928790575775,0.058344408126389746
13.34999999999976,0.7359190758060338,1.0794732132139342,0.7124441299528883,0.12382259820018748
13.35999999999976,0.7627106645137278,1.0761083336623873,0.6796810240745388,0.12382259820018748
13.36999999999976,0.7476773140942743,1.066765977452715,0.6939338889916132,0.10221113706607536
13.37999999999976,0.7475298485070121,1.082759447496393,0.6919916932574003,0.10221113706607536
13.389999999999759,0.748251605820043,1.0652802066928244,0.7018970346109265,0.060397577665928216
13.399999999999759,0.7528543833260256,1.0712985497919802,0.6958126275335508,0.060397577665928216
13.409999999999759,0.7003234005630691,1.112808188088927,0.7104116913194792,0.048303709575291134
13.419999999999758,0.7686426216821811,1.008718552215347,0.7034652039168892,0.048303709575291134
13.429999999999758,0.8287707981409472,0.9826083845944117,0.7249837213779151,0.08034171922503655
13.439999999999758,0.7333823865703276,1.065741411335588,0.7022446891445365,0.08034171922503655
13.449999999999758,0.7517283433477602,1.0597524994122582,0.6880279222598427,0.02330865288431285
13.459999999999757,0.7076300888546027,1.0435320889219573,0.7053701427947031,0.02330865288431285
13.469999999999757,0.7184292422417213,1.0925492645894856,0.7054520197456775,0.0834833610639267
13.479999999999757,0.8343025345388122,1.040323754911377,0.7016870309213508,0.0834833610639267
13.489999999999757,0.7744529861037864,1.035411749375974,0.6706319346577176,0.09165992738045359
13.499999999999757,0.7189645469345718,1.0648489503123633,0.7070063367146724,0.09165992738045359
13.509999999999756,0.7582779282422362,1.0513762992626812,0.698192918041824,0.10301118598426981
13.519999999999756,0.8190751511954538,0.9942374559325986,0.6981292291300621,0.10301118598426981
13.529999999999756,0.8175346552847659,0.9910413763738819,0.6954847252442014,0.093460381055786
13.539999999999756,0.7646226827434839,0.9739272632278719,0.707335910697684,0.093460381055786
13.549999999999756,0.7407393098025267,1.0681373501467815,0.7230871859179784,0.07757575974256258
13.559999999999755,0.8541701420722827,0.9370744195490923,0.6937121341476228,0.07757575974256258
13.569999999999755,0.8261995209655506,0.9816151113192564,0.7090025073893815,0.05929883867601364
13.579999999999755,0.7339699435509208,1.048362777133827,0.6952134118471669,0.05929883867601364
13.589999999999755,0.7986145072189372,1.0103928362033856,0.7239092586591994,0.03993792186748485
13.599999999999755,0.7023199693934525,1.1679160479350998,0.6773421308064665,0.03993792186748485
13.609999999999754,0.7071235429112754,1.1021183149030722,0.7094570956728826,0.04528672786760618
13.619999999999754,0.7117180965042883,1.0651721283632392,0.6931051081394011,0.04528672786760618
13.629999999999754,0.7150784531711842,1.0925210925024922,0.708782996097122,0.08667469822643696
13.639999999999754,0.643382551500212,1.1686061746860272,0.7138520106458204,0.08667469822643696
13.649999999999753,0.7966457441193064,1.009285014911025,0.6853044263985132,0.11715875405479688
13.659999999999753,0.7355884368841161,1.0790598880180122,0.7176260496355717,0.11715875405479688
13.669999999999753,0.7568119143035776,1.048914781471914,0.7133049705575414,0.10077159994208043
13.679999999999753,0.7567430545802328,1.031859748768664,0.7257961984483592,0.10077159994208043
13.689999999999753,0.724023484821916,1.0809883371931994,0.7079586694742666,0.06334271566338513
13.699999999999752,0.7718866312869432,1.0204572593679562,0.700418743215457,0.06334271566338513
13.709999999999752,0.7553803459032379,1.0481972831546589,0.7181882222106375,0.13931919673326587
13.719999999999752,0.8039126594870206,1.040853630472919,0.7003164708733445,0.13931919673326587
13.729999999999752,0.8526926743651504,0.9504533908209245,0.7153435295161407,0.03087986016784199
13.739999999999752,0.7479962233868263,1.0326536054597426,0.6823555735773524,0.03087986016784199
13.749999999999751,0.6531708104706329,1.151193461844432,0.7085658358186371,0.08785609204855506
13.759999999999751,0.7017169661270579,1.0964930505927475,0.7022356095500086,0.08785609204855506
13.76999999999975,0.7816912647816903,1.020262170935513,0.7273549467157714,0.06962363154596427
13.77999999999975,0.7193692371810839,1.0591721198685826,0.724708867272675,0.06962363154596427
13.78999999999975,0.7588411601283419,1.0424682742154527,0.7203691345447983,0.06608082888670459
13.79999999999975,0.6883066344223339,1.0375355351366036,0.720438169572116,0.06608082888670459
13.80999999999975,0.7293655147932616,1.0705070756621025,0.7050779323218309,0.06899423278703616
13.81999999999975,0.7873186487354648,0.9332316689669551,0.7009288238644242,0.06899423278703616
13.82999999999975,0.6877752051462774,1.110718683856254,0.7016026394576904,0.05504965215121216
13.83999999999975,0.7416148245444611,1.0240450869925992,0.7159884616697312,0.05504965215121216
13.84999999999975,0.7083902571804923,1.0880133104136687,0.7080729373728403,0.15438837826709115
13.859999999999749,0.7365444168837991,1.032054336665654,0.6982931537441488,0.15438837826709115
13.869999999999749,0.7188142390870901,1.0760668816719323,0.7136145527584504,0.1768350129079306
13.879999999999749,0.7196296675514732,1.1392438021528208,0.7115515384488941,0.1768350129079306
13.889999999999748,0.7115899352530934,1.081778276259064,0.7411522958052822,0.10829972968128102
13.899999999999748,0.7254431199608031,1.0914701957945891,0.7035345663670673,0.10829972968128102
13.909999999999748,0.7443968639221576,1.0472453229337833,0.7245248611692052,0.08171547636537349
13.919999999999748,0.7757538111488844,1.0195181785445493,0.6945875551714797,0.08171547636537349
13.929999999999747,0.748304156355755,1.0421692093671266,0.7143159689913042,0.06979677572094053
13.939999999999747,0.796357711455751,0.9351253679893281,0.7083019626155037,0.06979677572094053
13.949999999999747,0.7522749095874637,1.037019425002298,0.692217016471924,0.1308427034717472
13.959999999999747,0.7313477604899106,1.0637918546457044,0.6931814579122166,0.1308427034717472
13.969999999999747,0.6470965114966731,1.1416497948664048,0.7162705435262438,0.024256017361079827
13.979999999999746,0.8205162936656734,0.9710604744461198,0.6974525719886967,0.024256017361079827
13.989999999999746,0.7181848640417225,1.0679323996293584,0.7154156393667683,0.07107956722156517
13.999999999999746,0.6889805602748276,1.1280889528284972,0.717957738189409,0.07107956722156517
14.009999999999746,0.6834002891713642,1.1016983484979201,0.715465582650865,0.11149032259002681
14.019999999999746,0.6741686465927292,1.0775751529577846,0.7240069654758127,0.11149032259002681
14.029999999999745,0.6968403237556833,1.0864193751382318,0.7143025609091934,0.1220334714148763
14.039999999999745,0.6959593314098909,1.0773523987233407,0.7313892004849863,0.1220334714148763
14.049999999999745,0.8253701643711956,0.9566707889513322,0.7149076896931824,0.02299802194944969
14.059999999999745,0.6344412114749833,1.1219548894545135,0.7125089519700859,0.02299802194944969
14.069999999999744,0.7525843703309997,1.0300705171635318,0.7229239673810759,0.11319514797665398
14.079999999999744,0.7776960636403718,1.0127003476212706,0.7155591224706243,0.11319514797665398
14.089999999999744,0.7445222056070426,1.0374593543304738,0.7118164432940837,0.08747128182493955
14.099999999999744,0.7428901385847437,1.0136643587601473,0.6954627700676158,0.08747128182493955
14.109999999999744,0.6983693050862639,1.083081672170029,0.7376722462570029,0.056075603649234106
14.119999999999743,0.6687451354030751,1.1199918142342389,0.7060684270315392,0.056075603649234106
14.129999999999743,0.7590464341744886,1.020470824480253,0.7196140986248422,0.17053097881422424
14.139999999999743,0.7468230971942215,0.9759748340332476,0.7163629413505277,0.17053097881422424
14.149999999999743,0.7141049114248752,1.064880405000849,0.7239978754551647,0.08157511663793002
14.159999999999743,0.6842349249379557,1.0834177527022988,0.716728863058202,0.08157511663793002
14.169999999999742,0.6856511404763534,1.0922741961023148,0.6988025779428352,0.19560878180928762
14.179999999999742,0.7634647141275783,0.9818289693838207,0.7132256802775433,0.19560878180928762
14.189999999999742,0.629258603183436,1.1471375101332304,0.7048731183750272,0.01910116245243181
14.199999999999742,0.6348684160461291,1.1474851561367307,0.7270937787020668,0.01910116245243181
14.209999999999742,0.8018602628476877,0.9719357593223281,0.7345579417937012,0.08557967243414984
14.219999999999741,0.7894259463608552,0.9756910923101633,0.7305962849384179,0.08557967243414984
14.229999999999741,0.8156798376426353,0.9578174697140838,0.7207011705685842,0.09877300827529281
14.23999999999974,0.7294072042743782,1.115910778057607,0.7309033567057415,0.09877300827529281
14.24999999999974,0.6954067849776331,1.0788216831479995,0.7340456126603243,0.12177881621568361
14.25999999999974,0.6640286874092913,1.1590701384674307,0.7284677657323944,0.12177881621568361
14.26999999999974,0.7156824655254462,1.0568525211967696,0.7168713713842588,0.10169586169881203
14.27999999999974,0.6640213319166629,1.0710291072148368,0.7305924635744273,0.10169586169881203
14.28999999999974,0.7373612628798133,1.0339783684261783,0.7235306098781418,0.04876747722751849
14.29999999999974,0.7153748668334785,0.9895642245781253,0.7205534919214116,0.04876747722751849
14.30999999999974,0.6952410770393115,1.0747913300557301,0.7084323206042465,0.04132132245091808
14.31999999999974,0.7334912834009711,1.0985047642057384,0.7396999118442953,0.04132132245091808
14.329999999999739,0.6583165124368011,1.1104202333924622,0.7412634304255542,0.08321542326001834
14.339999999999739,0.6707510168498907,1.101438429408886,0.708839817126864,0.08321542326001834
14.349999999999739,0.7270116129661776,1.039745541485182,0.7172775423874714,0.04768732057375781
14.359999999999738,0.7671744959534399,1.0122627842804168,0.7135913439675753,0.04768732057375781
14.369999999999738,0.7178430774660527,1.0487272796919178,0.7107267131827666,0.1261565841609344
14.379999999999738,0.6664330692985434,1.0892470440189572,0.7297531291755998,0.1261565841609344
14.389999999999738,0.7316739683969837,1.0338382184790875,0.7289477624188894,0.11510363067468139
14.399999999999737,0.7174498012147061,0.9839931251561947,0.7145938000201508,0.11510363067468139
14.409999999999737,0.7932952144433022,0.9714814378755335,0.7378487896557508,0.09433128536453925
14.419999999999737,0.7783842417612619,0.9762375261640928,0.710969812574803,0.09433128536453925
14.429999999999737,0.6349012695845578,1.1302978465657865,0.722515572654236,0.12355106384070194
14.439999999999737,0.6135986685705298,1.1828999048272522,0.7354261503498702,0.12355106384070194
14.449999999999736,0.6528180767429114,1.1101392047954155,0.722348518323311,0.11632712621180312
14.459999999999736,0.7513616688790729,0.989627089780444,0.7296735803315102,0.11632712621180312
14.469999999999736,0.7495675191773664,1.0116965970332563,0.72291377317358,0.06166787164095868
14.479999999999736,0.6307421753563551,1.1391600543262774,0.7239936895192584,0.06166787164095868
14.489999999999736,0.7628042717983713,0.9979386987147756,0.7216297917650135,0.11196005697274389
14.499999999999735,0.6574349688071697,1.1119931406693715,0.7301717049114006,0.11196005697274389
14.509999999999735,0.6902591031359839,1.0704182446655066,0.7291442184261654,0.09103815476072599
14.519999999999735,0.6328620894967032,1.1314519105088332,0.7084193173859518,0.09103815476072599
14.529999999999735,0.7378322236652581,1.0215217864493047,0.7235216049378509,0.10224069699862434
14.539999999999734,0.7004176483239029,1.091511125426846,0.7088306967820153,0.10224069699862434
14.549999999999734,0.7228916836099313,1.0359134679097681,0.7113180157766333,0.1334047321704483
14.559999999999734,0.579916467665073,1.1855088543232801,0.7070502599738194,0.1334047321704483
14.569999999999734,0.6231885512499654,1.1353519238892662,0.7253525274771063,0.040948718947769525
14.579999999999734,0.6458232190568053,1.1057410438056008,0.7194629250879788,0.040948718947769525
14.589999999999733,0.5971979079137274,1.1591274927891997,0.7279585573142252,0.09002008472163349
14.599999999999733,0.6092253369540692,1.09873991289165,0.7249969324278518,0.09002008472163349
14.609999999999733,0.6070627309690221,1.146651129231446,0.7069498253372741,0.12478445362431641
14.619999999999733,0.6425683351119411,1.099295999260554,0.7153686250821139,0.12478445362431641
14.629999999999733,0.5492719822860883,1.2022682121178518,0.7198112404923045,0.1330020302804657
14.639999999999732,0.6509221858017014,1.100595117283433,0.7357522969301271,0.1330020302804657
14.649999999999732,0.6057742564167721,1.1429044177490044,0.7309126052905068,0.1752318481859086
14.659999999999732,0.6620643245735455,1.0764484291612888,0.7289845910489718,0.1752318481859086
14.669999999999732,0.6515504708535136,1.0953334983100491,0.7218863512379989,0.09338353120242907
14.679999999999731,0.5816146536393616,1.1662369671287995,0.7139860652100206,0.09338353120242907
14.689999999999731,0.5806040856980401,1.1649274763072102,0.7316274766642153,0.061448152510564236
14.699999999999731,0.6471619069006842,1.0590726607504486,0.7161662619097495,0.061448152510564236
14.70999999999973,0.6949449562874179,1.0487831280541908,0.7318095350278939,0.08874691145189977
14.71999999999973,0.6806627951888009,1.1254040423655096,0.7145724999266073,0.08874691145189977
14.72999999999973,0.7040776207596038,1.0392429379152577,0.741441635216709,0.1742912717698437
14.73999999999973,0.5995892041429729,1.1522985411506808,0.7250137748509892,0.1742912717698437
14.74999999999973,0.7154805010260629,1.0275236590750807,0.7253792686710573,0.17640294947545274
14.75999999999973,0.7378910740146246,1.0017366156768739,0.7290436027001909,0.17640294947545274
14.76999999999973,0.6792908481600486,1.0637198137207933,0.7315071810877969,0.1889210533308284
14.77999999999973,0.6644338792025889,1.0852082497692517,0.7150402585589432,0.1889210533308284
14.78999999999973,0.6822627136882857,1.0601475255851858,0.7242562588938978,0.239340090757239
14.799999999999729,0.5576664551451309,1.2706049653398979,0.7454447420006528,0.239340090757239
14.809999999999729,0.6556957606886432,1.0860990306166132,0.725032340698419,0.054827313487440875
14.819999999999729,0.6185974422520014,1.0754401029590388,0.7254185997057409,0.054827313487440875
14.829999999999728,0.6102141168367907,1.1306839865836078,0.7237524951121546,0.13270467615500242
14.839999999999728,0.5809229670521608,1.167655710999024,0.71979467958991,0.13270467615500242
14.849999999999728,0.6825966307892019,1.0567812967179635,0.7324098779079283,0.08110362562816886
14.859999999999728,0.6307614092215392,1.1246431271818957,0.7261882592374244,0.08110362562816886
14.869999999999727,0.6910115538426431,1.0479390693003574,0.7286364742031252,0.20543861100830768
14.879999999999727,0.47848788228281985,1.2444624221288367,0.7197668296142099,0.20543861100830768
14.889999999999727,0.6782099766992012,1.0602582105487657,0.7428109417189289,0.30500676943656363
14.899999999999727,0.6885633703181674,1.0371670302083034,0.7461837193542561,0.30500676943656363
14.909999999999727,0.7438486308525357,0.9936959938389789,0.7356160332387482,0.11847503438485148
14.919999999999726,0.6059884152748725,1.1201671071568842,0.7260791661375268,0.11847503438485148
14.929999999999726,0.7847684741966222,0.9528265253031765,0.7347377130379429,0.08327625826941377
14.939999999999726,0.7583387059353632,0.9014183450204132,0.7229770031082517,0.08327625826941377
14.949999999999726,0.6338787328892826,1.104886324823908,0.7600381340988313,0.28324830790692934
14.959999999999726,0.6983573537122141,1.0655004593776245,0.7244960898852749,0.28324830790692934
14.969999999999725,0.5929019404307824,1.1446504631776762,0.7473366190404345,0.15423370617649074
14.979999999999725,0.5980490541869802,1.1454196012918982,0.7248720812852728,0.15423370617649074
14.989999999999725,0.598760681274692,1.1377666094211718,0.7260527942251944,0.09983104415017216
14.999999999999725,0.6085490259057561,1.0659224202483275,0.7410973253826438,0.09983104415017216
15.009999999999724,0.7037307632408727,1.0313954049443375,0.7319689172048168,0.09416581446663999
15.019999999999724,0.5996515044710309,1.189070030854281,0.725743068192092,0.09416581446663999
15.029999999999724,0.5843517488737391,1.1507958591793532,0.7411885173543038,0.11710464289407758
15.039999999999724,0.6256390739015725,1.1531784441103337,0.7294007965384268,0.11710464289407758
15.049999999999724,0.5231227343315409,1.2107692397278607,0.7538184074072655,0.1666941840100391
15.059999999999723,0.6352459033730813,1.123767336986247,0.7339158616993795,0.1666941840100391
15.069999999999723,0.6604821477891558,1.071597461286676,0.7447898323788791,0.1697832057603468
15.079999999999723,0.5749950521227627,1.1754836834631281,0.7451417991159219,0.1697832057603468
15.089999999999723,0.6729241269369478,1.05892255177863,0.7542363109571162,0.10940926796518861
15.099999999999723,0.6033312709893744,1.1165606120616722,0.7266456568461825,0.10940926796518861
15.109999999999722,0.5419836792760505,1.1897246341472951,0.7391909454766511,0.18341624307467913
15.119999999999722,0.628604723670397,1.072276900340377,0.7313778314831967,0.18341624307467913
15.129999999999722,0.6854117435238619,1.044662674420792,0.7532996864284255,0.18465502162620356
15.139999999999722,0.5834512581252341,1.1162814242668653,0.7387002221560992,0.18465502162620356
15.149999999999721,0.7021150897356152,1.0278153137787225,0.7417121291674249,0.1563517276043114
15.159999999999721,0.6376898560392401,1.0512519335490147,0.7175501132336433,0.1563517276043114
15.169999999999721,0.7377160389343295,0.9924838258807901,0.7562698838683631,0.13021236902055894
15.17999999999972,0.712718827790088,1.0144315376435489,0.7177017221271299,0.13021236902055894
15.18999999999972,0.6357699342283178,1.0949293488186955,0.7364814077955291,0.32955540746345247
15.19999999999972,0.6750863740341307,1.0563040129942756,0.7511296364466977,0.32955540746345247
15.20999999999972,0.6101147391955586,1.119812075948814,0.7479534287344909,0.24287818958381546
15.21999999999972,0.6628631425778378,1.045994151115424,0.7249548695458511,0.24287818958381546
15.22999999999972,0.47683776610630735,1.2523393302146206,0.7444457727168288,0.07718961625049607
15.23999999999972,0.6148252786348855,1.0989930760502302,0.7494382442344333,0.07718961625049607
15.24999999999972,0.5999838123166528,1.1271666036524333,0.7395178538671583,0.48098969212120474
15.25999999999972,0.5338941720432702,1.2611283935195183,0.724652027571813,0.48098969212120474
15.269999999999719,0.5852078658661132,1.1410826579247897,0.7181027796961178,0.21703367217148095
15.279999999999719,0.6774219609798467,1.0203394789934936,0.7486251669117948,0.21703367217148095
15.289999999999718,0.6183327259856064,1.107268380399118,0.7437450325387808,0.1760695314006926
15.299999999999718,0.6839085785434935,1.0595813927129716,0.7217242532658942,0.1760695314006926
15.309999999999718,0.5981956546986359,1.1268279372070649,0.7378775821989307,0.1740956872739284
15.319999999999718,0.6703324862651536,1.0559338522265862,0.727952459237042,0.1740956872739284
15.329999999999718,0.5525985760131424,1.171890332179756,0.745763069198335,0.14957966019794533
15.339999999999717,0.6793613597135428,1.0771014416854259,0.7296220063596794,0.14957966019794533
15.349999999999717,0.5210979926692374,1.2021821541258992,0.7318858559000964,0.09671580206623624
15.359999999999717,0.6803875041015781,1.0200247982517692,0.7269142462909339,0.09671580206623624
15.369999999999717,0.6700949936426752,1.0519925092502216,0.7520149946936285,0.08194983168511957
15.379999999999717,0.7084370080683079,1.016253580778018,0.7467205651030676,0.08194983168511957
15.389999999999716,0.7339437046821816,0.9884244907853118,0.7452616239721844,0.1261769683447705
15.399999999999716,0.5150585180232382,1.2371971861706528,0.7252580635468664,0.1261769683447705
15.409999999999716,0.5286043156737324,1.1946159147753315,0.7468307757216663,0.39475415279664705
15.419999999999716,0.6563918349761416,1.0723758836943205,0.7307448542850566,0.39475415279664705
15.429999999999715,0.5752465951184528,1.1468242424027917,0.7412410932435778,0.2602151348637977
15.439999999999715,0.613660170389467,1.0555551094349729,0.7388489488116556,0.2602151348637977
15.449999999999715,0.6858780807223487,1.03554472793098,0.7385663018610173,0.2837203119327377
15.459999999999715,0.5697993554448187,1.1614038990188813,0.7312108217987968,0.2837203119327377
15.469999999999715,0.6272209241228651,1.0946948729106407,0.746368563542283,0.10319487134259617
15.479999999999714,0.5631602338288898,1.1348452191368568,0.7382261260751374,0.10319487134259617
15.489999999999714,0.631372320292532,1.0906275315966087,0.7535917267406167,0.14767587600215246
15.499999999999714,0.6483809016365013,1.0948433047861865,0.7512822259972846,0.14767587600215246
15.509999999999714,0.6064189892881582,1.1154581386291973,0.7493408642460929,0.10574244531273255
15.519999999999714,0.629837753582335,1.1678730267334583,0.757891920391177,0.10574244531273255
15.529999999999713,0.625463251626859,1.0961255607985774,0.7516879274988045,0.2578771409644155
15.539999999999713,0.6590571006488328,1.0740861278020883,0.7432409050799744,0.2578771409644155
15.549999999999713,0.6884041033189009,1.0333311683760584,0.7673767407703046,0.06954647691568284
15.559999999999713,0.5145003845274674,1.2350184492791592,0.7470143923203167,0.06954647691568284
15.569999999999713,0.6580819172943808,1.064353489821667,0.7513448951780919,0.27203971033745133
15.579999999999712,0.6215606560941476,1.0950057170406393,0.7340002190014846,0.27203971033745133
15.589999999999712,0.6851170158424671,1.0376066622520161,0.752346774347345,0.11859121642172825
15.599999999999712,0.5553041226950985,1.120161114114274,0.7425641188806468,0.11859121642172825
15.609999999999712,0.5718123802843564,1.151450858175186,0.7514754920558747,0.31216868054694125
15.619999999999711,0.6352296989352071,1.1262136434508856,0.7483011385081038,0.31216868054694125
15.629999999999711,0.6506422609837449,1.0722303001186426,0.7534398969059436,0.20724382533860436
15.639999999999711,0.6474668800554373,1.0889944336648092,0.7544952492553888,0.20724382533860436
15.64999999999971,0.6914427581663519,1.0317393779693935,0.7473727575245691,0.1510458006301378
15.65999999999971,0.5932654623786766,1.0827461845491138,0.7489230936607579,0.1510458006301378
15.66999999999971,0.5647547874362953,1.1591270103419968,0.7509343542125012,0.13678230079081258
15.67999999999971,0.6928465584637702,1.008997463919283,0.7379721080280197,0.13678230079081258
15.68999999999971,0.6386040886775572,1.0847294234889588,0.7579547312683403,0.3219332309855408
15.69999999999971,0.63655363755918,1.0665242799048262,0.7459975734724053,0.3219332309855408
15.70999999999971,0.6285236704933126,1.094992497532832,0.7515277704866832,0.25598210128910226
15.71999999999971,0.6318307432325716,1.1193933568653953,0.7457255163468536,0.25598210128910226
15.729999999999709,0.6621337247066987,1.0613989431309108,0.755380233855485,0.09944442853943725
15.739999999999709,0.5213548858417039,1.212044056590663,0.7533487215813288,0.09944442853943725
15.749999999999709,0.5735363976194447,1.1506397785401576,0.767380988210834,0.09978798154471044
15.759999999999708,0.5763886732230986,1.1625842706227756,0.7545178115743733,0.09978798154471044
15.769999999999708,0.5403465837916357,1.183514041729199,0.74839947638799,0.2012570315568988
15.779999999999708,0.5735959318693136,1.1734717697386778,0.7538334879875015,0.2012570315568988
15.789999999999708,0.6368986807620068,1.086176990169493,0.7570808093382029,0.16772574265155477
15.799999999999708,0.6149856250131178,1.0686333522949902,0.7533637416407806,0.16772574265155477
15.809999999999707,0.5117149422082878,1.2118123680895667,0.7634852153160858,0.17098507258712162
15.819999999999707,0.6309388388950717,1.1137932048660537,0.7505289705332124,0.17098507258712162
15.829999999999707,0.674927445960477,1.0476854094688752,0.7673743478740254,0.18247515776132023
15.839999999999707,0.566982757467321,1.1654781526948295,0.7530457358117532,0.18247515776132023
15.849999999999707,0.6812237397321578,1.042154536165471,0.761741602510692,0.2092171163312769
15.859999999999706,0.6141569728267084,1.0856004156394499,0.7463494428014938,0.2092171163312769
15.869999999999706,0.6032481377143424,1.1209538580118075,0.7435250464332122,0.11667201254237866
15.879999999999706,0.5046610152883199,1.254448232672507,0.744321735845774,0.11667201254237866
15.889999999999706,0.650184932129243,1.0739519743370873,0.7653331589484844,0.1157844729433904
15.899999999999705,0.5560098206731683,1.2017421397958175,0.7542717155919288,0.1157844729433904
15.909999999999705,0.7223072738987576,1.002496629542208,0.7677541421718169,0.1475238731049961
15.919999999999705,0.6166565387821776,1.05781905636198,0.7448734303939071,0.1475238731049961
15.929999999999705,0.5569651331026163,1.1688796841318752,0.7733089525637733,0.2861679804176706
15.939999999999705,0.5549679031309511,1.1785823220555636,0.7529413968315652,0.2861679804176706
15.949999999999704,0.6043122097484697,1.121100172982853,0.7613149241393544,0.22673228114362268
15.959999999999704,0.5981052949211292,1.1557305216736604,0.7423545987253373,0.22673228114362268
15.969999999999704,0.6691956587298925,1.0562995022876835,0.7737814642409693,0.16333247239930498
15.979999999999704,0.5672381781944227,1.1289379820311212,0.747853997903216,0.16333247239930498
15.989999999999704,0.5928813197052178,1.1332575227529278,0.7635936148370596,0.14466125020415832
15.999999999999703,0.5707193679181539,1.165917556483309,0.7580610784075625,0.14466125020415832
16.009999999999703,0.6013447364776467,1.1246465887746875,0.7497434062724001,0.16076522482086192
16.019999999999705,0.6525581427899674,1.0840001493516382,0.7444468368067939,0.16076522482086192
16.029999999999706,0.5628739145284161,1.1628478487525475,0.7638509903426798,0.17659884227743858
16.039999999999708,0.6014728124595009,1.1572669642148177,0.7439730261853719,0.17659884227743858
16.04999999999971,0.7016065179812769,1.0235361531254266,0.7557560418360504,0.09531313695262893
16.05999999999971,0.5486373274754993,1.1842646317149688,0.7464441045506249,0.09531313695262893
16.069999999999713,0.4980211746160078,1.2283360361635258,0.7759190222223701,0.16355658070831727
16.079999999999714,0.6110654909074288,1.0798937273609517,0.7570504314084578,0.16355658070831727
16.089999999999716,0.5525246042568294,1.1726143158762508,0.752895164889626,0.18651527932286194
16.099999999999717,0.6242386498074752,1.1625894123217835,0.7498948759277567,0.18651527932286194
16.10999999999972,0.5856368700912198,1.1390932029756606,0.7684847102501655,0.269883760808999
16.11999999999972,0.5826239603899349,1.0851695150009824,0.7641263190858649,0.269883760808999
16.129999999999722,0.5840220390052407,1.1405445503705276,0.7625320521116521,0.20071931347291763
16.139999999999723,0.556948503324404,1.1910561915703743,0.7562161969681737,0.20071931347291763
16.149999999999725,0.5053520463025274,1.2192820491378205,0.781299287361443,0.14361671455076333
16.159999999999727,0.6224948753957429,1.0994448612001708,0.7597601825313426,0.14361671455076333
16.169999999999728,0.5712595917942733,1.1521589244739263,0.7890074017660494,0.10724344388603298
16.17999999999973,0.7033224572500056,1.0070643722507744,0.7479947712317911,0.10724344388603298
16.18999999999973,0.6732731066248814,1.0496835732084397,0.7612979423278344,0.1828261318750487
16.199999999999733,0.5998783215354493,1.1729529285027902,0.7521663209740599,0.1828261318750487
16.209999999999734,0.5074241277638236,1.2165241335760542,0.7612036305599128,0.1808591099251996
16.219999999999736,0.7031535081841402,1.0290636831901518,0.7663689889362094,0.1808591099251996
16.229999999999738,0.5265263469809415,1.1963711698683372,0.7683252787794551,0.1308698452000039
16.23999999999974,0.5172199520026827,1.2386880196775913,0.7666647640142036,0.1308698452000039
16.24999999999974,0.7402467873049411,0.9817658717874269,0.7700109285873578,0.04875760547870456
16.259999999999742,0.6427936009909395,1.088225969290278,0.760703735462149,0.04875760547870456
16.269999999999744,0.5570469565530358,1.1666250916487901,0.7706791985448675,0.07856587496449137
16.279999999999745,0.48982229479026723,1.243243854543601,0.7661610282809681,0.07856587496449137
16.289999999999747,0.6340778008728298,1.0891974070611483,0.7813208424479383,0.12039990243633514
16.29999999999975,0.49423544041987333,1.2513599728372828,0.7749547387615374,0.12039990243633514
16.30999999999975,0.4966072614398326,1.2270197303499977,0.7773642189100262,0.10969124494531698
16.31999999999975,0.5903643346408419,1.1228156148007375,0.763883157574855,0.10969124494531698
16.329999999999753,0.6097882767816706,1.1123428364231158,0.7816598393883428,0.20323366124670308
16.339999999999755,0.6580045221242612,1.0334988289139626,0.7722176777509482,0.20323366124670308
16.349999999999756,0.5795731654730611,1.1425322139059966,0.7853706680836174,0.16520545148097307
16.359999999999758,0.6918597525831468,1.0742735314408098,0.7568606612521072,0.16520545148097307
16.36999999999976,0.6902032657527533,1.0315311330019974,0.7686584162704908,0.08748474630590537
16.37999999999976,0.5151694577852027,1.1280067845879902,0.7609598615320163,0.08748474630590537
16.389999999999763,0.6753183393349016,1.0473734338028826,0.7756392370020447,0.19766912389568492
16.399999999999764,0.7241949830674823,1.026411826406052,0.7675047771605067,0.19766912389568492
16.409999999999766,0.5972246291550342,1.1262691804817657,0.7826580729229861,0.2391198147852717
16.419999999999767,0.5754316549296294,1.1837864612626814,0.7686924812326066,0.2391198147852717
16.42999999999977,0.5707086689628678,1.152782639469502,0.7857462444235643,0.11525654578422777
16.43999999999977,0.5770271237068123,1.1123461096671956,0.7601606501314809,0.11525654578422777
16.449999999999772,0.615437147560667,1.1076908077855454,0.7791423316939832,0.23088816663489692
16.459999999999773,0.572188275791271,1.152540963685568,0.7788658905962025,0.23088816663489692
16.469999999999775,0.548270027812674,1.175032053815367,0.7823300263727232,0.24723517789443897
16.479999999999777,0.7213689339513701,1.0076654741356335,0.7695495521664688,0.24723517789443897
16.489999999999778,0.5772233953814063,1.1453763362608533,0.7748115635084285,0.0855811728750018
16.49999999999978,0.6377188238133404,1.098107307874545,0.7625566722800646,0.0855811728750018
16.50999999999978,0.47887330609376855,1.243312905470436,0.7671819266529031,0.11074840215262356
16.519999999999783,0.5210423994274597,1.1879834474780757,0.7653767746094975,0.11074840215262356
16.529999999999784,0.5707599669892218,1.1500000006196123,0.77368236787844,0.13051293422323978
16.539999999999786,0.7100398785139732,0.9928068062271933,0.7733798178949917,0.13051293422323978
16.549999999999788,0.5853513115290326,1.1349441429312448,0.8060954128946957,0.16274407907637425
16.55999999999979,0.6568179617038106,1.0436138874080125,0.7667029752830383,0.16274407907637425
16.56999999999979,0.616139838036133,1.1039102571286061,0.7884957970819374,0.10325118537413167
16.579999999999792,0.5626546643149203,1.128525992696969,0.7864246834934672,0.10325118537413167
16.589999999999794,0.6553377383138337,1.0648403911496305,0.7730884743434397,0.07569741050220917
16.599999999999795,0.5552649250951085,1.1878385129694684,0.7873403924266286,0.07569741050220917
16.609999999999797,0.5837487331335778,1.1371815273295671,0.7769655400451227,0.13909594537509135
16.6199999999998,0.5244837346392075,1.2088361795306442,0.7679994369429611,0.13909594537509135
16.6299999999998,0.6183264456909091,1.1024122581097302,0.7744710550697514,0.0770875004022336
16.6399999999998,0.6280223149111415,1.1028703629187215,0.773503303753709,0.0770875004022336
16.649999999999803,0.6585659068120994,1.0623130224288235,0.7892300434552808,0.13010637298372424
16.659999999999805,0.5293116530859587,1.1515486227897673,0.7635453945586916,0.13010637298372424
16.669999999999806,0.710526370134715,1.0110508049357143,0.7931598289911101,0.19023717912006838
16.679999999999808,0.5488605270552862,1.217529768987381,0.7734754703251321,0.19023717912006838
16.68999999999981,0.6080549098275755,1.1146787914254939,0.7960638659180544,0.14023970426413315
16.69999999999981,0.6028560058845703,1.082380604060823,0.7776744675644077,0.14023970426413315
16.709999999999813,0.6412008117213199,1.081259160192069,0.7921242114712176,0.17391524465212932
16.719999999999814,0.47714755123412556,1.2221164107679026,0.7781434082490192,0.17391524465212932
16.729999999999816,0.5969243682223151,1.1257650818199951,0.7894767119303546,0.16681494829140542
16.739999999999817,0.4507688057849686,1.332575388817446,0.788010506760572,0.16681494829140542
16.74999999999982,0.6000833168449721,1.1224133980957753,0.8008654248677093,0.2013025493364987
16.75999999999982,0.646467440949218,1.0698142603981389,0.7857745757897494,0.2013025493364987
16.769999999999822,0.6499316247066058,1.0719161855419106,0.7964997649699338,0.1128156453302914
16.779999999999824,0.6231780034473035,1.1114366476298043,0.7769973377998166,0.1128156453302914
16.789999999999825,0.5172634219486852,1.2050065216116124,0.8086550565368591,0.10957029086224948
16.799999999999827,0.6378358478289972,1.1004304837157852,0.7809615631486723,0.10957029086224948
16.809999999999828,0.5478997944152184,1.1727492140020779,0.7917586518545454,0.1279587616701809
16.81999999999983,0.5818910828014993,1.1565070715508114,0.7822825366756528,0.1279587616701809
16.82999999999983,0.7023314584238811,1.0170292735379416,0.8030831670416383,0.09963948065117885
16.839999999999833,0.6011930196527494,1.0801644704979725,0.7826027193940283,0.09963948065117885
16.849999999999834,0.6666702751923387,1.0539330849802768,0.7817922148161632,0.12403924474475078
16.859999999999836,0.6189494199429406,1.0943349703199758,0.773689343316663,0.12403924474475078
16.869999999999838,0.6659478166778762,1.0554030627174495,0.7907618645915222,0.04733799047574825
16.87999999999984,0.5693684831428124,1.107859511678922,0.7787921460352945,0.04733799047574825
16.88999999999984,0.4985579355939043,1.2231066927494894,0.801711685640046,0.10515665868562904
16.899999999999842,0.5451394804940473,1.1777664053298125,0.7751443065933543,0.10515665868562904
16.909999999999844,0.6165586866749437,1.1032637698355328,0.7998644899856324,0.14696319565255933
16.919999999999845,0.6661545313894083,1.0939263402163042,0.7796066970040553,0.14696319565255933
16.929999999999847,0.5882117434048859,1.1313249480689485,0.8073194607381059,0.13260109679806598
16.93999999999985,0.6592821021766286,1.1216163403672421,0.7937826586647809,0.13260109679806598
16.94999999999985,0.6261746585925642,1.0925791368561422,0.8037872001520128,0.18536885263087816
16.95999999999985,0.625065160571026,1.1167609758089398,0.786761025430258,0.18536885263087816
16.969999999999853,0.6519993320699744,1.0669199486786354,0.7987134562815973,0.1931115414666605
16.979999999999855,0.647714492849776,1.121624972436374,0.7820313019821028,0.1931115414666605
16.989999999999856,0.6375526001207144,1.081518167425382,0.8043409599277469,0.13267095381189184
16.999999999999858,0.6690712799182505,1.0873460976436153,0.7881536293666765,0.13267095381189184
17.00999999999986,0.6622467748184386,1.0569393922223476,0.8031307133626356,0.04276821518261724
17.01999999999986,0.6340753898253216,1.0672740844818656,0.788809178845845,0.04276821518261724
17.029999999999863,0.6918264162549731,1.0277475152834832,0.8081567006900038,0.11027067105119177
17.039999999999864,0.641074323252256,1.0331773868061478,0.7768130431125906,0.11027067105119177
17.049999999999866,0.7314648146887749,0.9891470141881217,0.8018293282021451,0.16166979119673042
17.059999999999867,0.6696976368980422,1.1143025782567035,0.7845415641497933,0.16166979119673042
17.06999999999987,0.6780968999695999,1.043885194786599,0.8144271892662566,0.13181742740476982
17.07999999999987,0.6297425249150244,1.0902458361823166,0.7835668719235472,0.13181742740476982
17.089999999999872,0.7057152044715955,1.0169021723000644,0.8112035277361365,0.11520695569975699
17.099999999999874,0.582852980045818,1.157861525844619,0.7866933660348603,0.11520695569975699
17.109999999999875,0.6649273494135075,1.0588491692206459,0.8083599585590291,0.06716155982883076
17.119999999999877,0.7026411431892098,0.9898920205074564,0.7921294820938916,0.06716155982883076
17.129999999999878,0.6126276804440277,1.1117311990075478,0.8154563396265787,0.11357523613349314
17.13999999999988,0.5619573601486504,1.0874921401477338,0.7810239009853,0.11357523613349314
17.14999999999988,0.6685097188168708,1.0552590991060902,0.8161745028587037,0.07273946948834298
17.159999999999883,0.7533378029138398,0.9336377842378631,0.7919121045427692,0.07273946948834298
17.169999999999884,0.6708364491737094,1.0531065637412853,0.8135560068263268,0.07944763505697755
17.179999999999886,0.5455933018353551,1.1520084624280889,0.7987004083840193,0.07944763505697755
17.189999999999888,0.6212361756863368,1.1033076168293723,0.8089556697934378,0.15739405682328492
17.19999999999989,0.6347819295380509,1.1272678591841265,0.7879661378949401,0.15739405682328492
17.20999999999989,0.6780217791658373,1.0461341229652825,0.8044865812878923,0.08139792098673052
17.219999999999892,0.6854825929817603,1.0201984419878363,0.7929833364497999,0.08139792098673052
17.229999999999894,0.6409497321137102,1.0838364166618852,0.7976152204914237,0.05488976036140836
17.239999999999895,0.619143771446658,1.1038271213256416,0.8032255835939165,0.05488976036140836
17.249999999999897,0.6530289926807787,1.071257074587218,0.814316369192717,0.1526516394224054
17.2599999999999,0.667263536855295,1.083526358013253,0.7935469504139214,0.1526516394224054
17.2699999999999,0.7458985336427187,0.978412815825897,0.8081915637357375,0.11472102301805107
17.2799999999999,0.5755898666615382,1.0845396476089149,0.7882086925329846,0.11472102301805107
17.289999999999903,0.7044130876520565,1.021509372377098,0.8078180126750699,0.07273107028703878
17.299999999999905,0.6745173265793849,1.0817879041672387,0.7946745780415485,0.07273107028703878
17.309999999999906,0.7161783172233578,1.0103432451188568,0.8174856913900692,0.11964311826681051
17.319999999999908,0.5699815480709945,1.229910197121679,0.7984110656233292,0.11964311826681051
17.32999999999991,0.677549764859123,1.049987764617888,0.8156885683008264,0.16811496820457533
17.33999999999991,0.6422008205753662,1.0952594815020105,0.7964433786925441,0.16811496820457533
17.349999999999913,0.6928291323415119,1.0346292747957906,0.8232376954664582,0.08905783098103569
17.359999999999914,0.7503154727294142,0.9138563105683549,0.7867852918263923,0.08905783098103569
17.369999999999916,0.6908615470251956,1.0372106400066765,0.8080470598556414,0.16048087471211908
17.379999999999917,0.6775940559730201,0.9596612384280665,0.7930794169253812,0.16048087471211908
17.38999999999992,0.6426710203084356,1.0858894606684784,0.8168729879636349,0.1402230273377188
17.39999999999992,0.7002470803824389,1.0223679082163863,0.7933037728648914,0.1402230273377188
17.409999999999922,0.6557715727365944,1.0721654563876224,0.8133061431052779,0.20346680619722263
17.419999999999924,0.6764162990097223,1.009669604806693,0.7972505876835442,0.20346680619722263
17.429999999999925,0.6849582614701406,1.0427232439572172,0.8243549426359772,0.15257678875559738
17.439999999999927,0.7364401776211869,0.99948046300103,0.7977422759896519,0.15257678875559738
17.44999999999993,0.643801321134153,1.0839461122762808,0.8198336153730104,0.09885401249032288
17.45999999999993,0.6350561864745408,1.1422328165773306,0.7967927211335489,0.09885401249032288
17.46999999999993,0.6874010350810755,1.0397390663815544,0.8206385898187162,0.052398561666198676
17.479999999999933,0.6147990265207176,1.1270512329452786,0.7894896594382317,0.052398561666198676
17.489999999999934,0.6189583462073586,1.1082653473675825,0.8212623804613483,0.0884202207608662
17.499999999999936,0.654837913902824,1.075630612161787,0.7982586779898773,0.0884202207608662
17.509999999999938,0.6661140173819156,1.060002716714048,0.8132400503207228,0.07145477979000459
17.51999999999994,0.6286675989468545,1.0834868422465196,0.7974209406670643,0.07145477979000459
17.52999999999994,0.6424027338910776,1.0836990076116444,0.810750299626807,0.12244297885752928
17.539999999999942,0.5972016352932233,1.1585884945578155,0.7980925841297153,0.12244297885752928
17.549999999999944,0.660398156878669,1.0649728375161809,0.811715279869259,0.11814335262275302
17.559999999999945,0.6107504255787501,1.1415634228003886,0.799757093578225,0.11814335262275302
17.569999999999947,0.7725514937230458,0.952278782753727,0.8193162236952521,0.047322979377867544
17.57999999999995,0.599533060618189,1.0946271859149004,0.800913141820477,0.047322979377867544
17.58999999999995,0.7267444059903416,1.0001418000505438,0.8213975212114641,0.07298291111216773
17.59999999999995,0.6107623900703231,1.1204420562582735,0.7961196543678429,0.07298291111216773
17.609999999999953,0.6824997837536891,1.0452210064130205,0.8322738582889316,0.08994044488058671
17.619999999999955,0.6926200457900211,0.9810316602842467,0.8004276517339595,0.08994044488058671
17.629999999999956,0.6699404160964484,1.0579041708699424,0.8229066924489046,0.05314938248446457
17.639999999999958,0.5988469783020925,1.1549473007806954,0.7940561050702692,0.05314938248446457
17.64999999999996,0.643967676558848,1.0836351054551376,0.8208084829822764,0.04816152916168863
17.65999999999996,0.6435691007218324,1.1180500662320154,0.7978261256493684,0.04816152916168863
17.669999999999963,0.7898810384631771,0.9364567211185447,0.817483433272,0.06463281015367175
17.679999999999964,0.701598462911489,1.0095170071268142,0.7995771647165961,0.06463281015367175
17.689999999999966,0.6931478302375215,1.035662500339689,0.8208472992051766,0.10407293560793318
17.699999999999967,0.6755476242446973,1.1076062364387085,0.8052523422810088,0.10407293560793318
17.70999999999997,0.706523346105975,1.022587103911988,0.8218994129714104,0.07443930142122565
17.71999999999997,0.729136226594507,1.0338119200502156,0.800327570579862,0.07443930142122565
17.729999999999972,0.6892051604295734,1.04025541876062,0.813394989701674,0.0751515379847619
17.739999999999974,0.6954026783502902,1.022746793271517,0.7969704132974458,0.0751515379847619
17.749999999999975,0.6959656125855126,1.033434455785993,0.8121204592021282,0.07686614085926906
17.759999999999977,0.6308692842208948,1.088125746194006,0.8007576496379061,0.07686614085926906
17.76999999999998,0.725792767814477,1.0037463707443723,0.8225941963772395,0.04015686521379559
17.77999999999998,0.7273035224642245,1.0333029945829642,0.8025682378908978,0.04015686521379559
17.78999999999998,0.7053918359613942,1.0247755645699042,0.8220270605454185,0.07045779819206141
17.799999999999983,0.7060891364114771,1.0407973521856533,0.7924830264637573,0.07045779819206141
17.809999999999985,0.6934372479808618,1.0369913953716847,0.823384562196596,0.0719544383156245
17.819999999999986,0.7409282227613738,0.9749191134561963,0.8020761513715516,0.0719544383156245
17.829999999999988,0.7003290472787029,1.0298792556625693,0.829804662222718,0.06301036290579012
17.83999999999999,0.638797539559744,1.115533843546224,0.7972123846957389,0.06301036290579012
17.84999999999999,0.631272018716685,1.0987646047647335,0.8342387656390308,0.07783651709277786
17.859999999999992,0.6860225399648043,0.992386406943111,0.7997922829228551,0.07783651709277786
17.869999999999994,0.7733671967505618,0.9550206517883578,0.8289910882309266,0.07083066650955924
17.879999999999995,0.7916515937211267,0.9296371670368913,0.8022854832607537,0.07083066650955924
17.889999999999997,0.6426866072332403,1.0875634057511652,0.8189037150263188,0.0807246452438134
17.9,0.6843051726894818,1.048675412281705,0.8033252866651687,0.0807246452438134
17.91,0.6984850369251624,1.0299511610980088,0.8220786526789532,0.07087714164027645
17.92,0.780415174172236,0.8693967962664935,0.799157745616117,0.07087714164027645
17.930000000000003,0.7260926699798176,1.0023965403439603,0.8227447173628771,0.09707083355841548
17.940000000000005,0.6927834682914499,1.0779694804201645,0.8020812985203798,0.09707083355841548
17.950000000000006,0.7378901678517595,0.9909268819176074,0.8160129130114215,0.06818073509924673
17.960000000000008,0.7072755522617964,1.0022771631308873,0.8053770373202853,0.06818073509924673
17.97000000000001,0.7724087822493171,0.9572564007242765,0.8374502314250047,0.06892423293717258
17.98000000000001,0.6729856183526943,1.1126210313316287,0.7981279468954796,0.06892423293717258
17.990000000000013,0.7844256078070568,0.9470514684378524,0.8260583992355515,0.06143209429099976
18.000000000000014,0.745092695235457,0.9995560316265742,0.8035110869232598,0.06143209429099976
18.010000000000016,0.7285304537984973,1.0050479600013114,0.8311162342823892,0.03740784177027957
18.020000000000017,0.6445139485044225,1.0991385187803657,0.7999889708343335,0.03740784177027957
18.03000000000002,0.7188999181943063,1.014997438460191,0.8238783771213201,0.0942648288024962
18.04000000000002,0.7035556900069564,1.0437435839937428,0.7968946300997048,0.0942648288024962
18.050000000000022,0.763771356623202,0.9702300118682445,0.8304950990315564,0.05866237949312834
18.060000000000024,0.6811247235248553,1.0530481193329617,0.8051791853578669,0.05866237949312834
18.070000000000025,0.7340409648522133,1.0014343065234044,0.831618756912896,0.04983470201214337
18.080000000000027,0.7399121123630709,0.9627119648223994,0.805952031489824,0.04983470201214337
18.09000000000003,0.782311813311128,0.9537258878167818,0.8229573895210044,0.0831193177815783
18.10000000000003,0.6653307255657682,1.0973770207650544,0.8038362466570813,0.0831193177815783
18.11000000000003,0.6634977528207474,1.0741693253376947,0.8333096846198517,0.041332160644580104
18.120000000000033,0.733000062432328,1.0010579450070027,0.8034731168074959,0.041332160644580104
18.130000000000035,0.7336052752071855,1.0024052804636767,0.8288374444355223,0.0869485051344074
18.140000000000036,0.72669961845702,1.0981129870633812,0.8000260945582582,0.0869485051344074
18.150000000000038,0.7015229142655452,1.0349242716760754,0.8313928408224038,0.04612660811317559
18.16000000000004,0.7440651459368604,1.0417440866605296,0.7994317582419409,0.04612660811317559
18.17000000000004,0.7794931506348413,0.9565134458586676,0.8251028727752333,0.06010467240021535
18.180000000000042,0.7656388932734214,1.0206098744535848,0.8010895976115188,0.06010467240021535
18.190000000000044,0.7836263273384338,0.9540539375157303,0.8405234271720158,0.06301358373929464
18.200000000000045,0.6844106211191375,1.1116303346936989,0.8057744491303228,0.06301358373929464
18.210000000000047,0.7297510260568997,1.0095520627604957,0.8227987499286321,0.06389238456014575
18.22000000000005,0.7021751905935573,0.9909313763848672,0.80564512740319,0.06389238456014575
18.23000000000005,0.7482352227471809,0.9911052713709285,0.836651192860321,0.06294776460683253
18.24000000000005,0.706470766767468,1.0068810165763697,0.8009706378821232,0.06294776460683253
18.250000000000053,0.7385936978793286,1.0012400939994246,0.8352445457416431,0.028016609569778146
18.260000000000055,0.7496680103505764,1.0436219779108455,0.8050898817069823,0.028016609569778146
18.270000000000056,0.7382382918544289,1.001747697777375,0.8221274025793012,0.11897685540799707
18.280000000000058,0.7365749511745482,0.9329338702739249,0.808115450382342,0.11897685540799707
18.29000000000006,0.720101718731568,1.020148489737041,0.8325628515710677,0.06754112772970491
18.30000000000006,0.7579009528607641,0.9325106691364801,0.8070763020392078,0.06754112772970491
18.310000000000063,0.6692881713684611,1.0706138873503572,0.8281438366449211,0.06308815934876122
18.320000000000064,0.7578801521588211,0.9691489609393595,0.8046011576234356,0.06308815934876122
18.330000000000066,0.733693305796892,1.004224915123353,0.8248212645478994,0.03549289873370826
18.340000000000067,0.6964898934789262,1.0799211514885165,0.7989539726091841,0.03549289873370826
18.35000000000007,0.7871283515667602,0.9506978340011543,0.8313588165315408,0.0410854673197491
18.36000000000007,0.7523570148461548,1.0323412691806235,0.79994967810886,0.0410854673197491
18.370000000000072,0.7238164479184728,1.0157022830061306,0.8292033330326655,0.11698837998424867
18.380000000000074,0.7565617332710106,0.9671317581117408,0.7994664453693457,0.11698837998424867
18.390000000000075,0.7602793907387465,0.9788022331922192,0.8197932600017692,0.06286725803907263
18.400000000000077,0.8045567069591849,0.9068961407068326,0.8008405057354554,0.06286725803907263
18.41000000000008,0.7499798442788206,0.9899452644204632,0.8380212840067527,0.05111606489457576
18.42000000000008,0.7804900557204095,0.985800648145175,0.7991373670562897,0.05111606489457576
18.43000000000008,0.7751489565724476,0.9650426355749735,0.8237666454392816,0.04203846238382759
18.440000000000083,0.7203424687186818,1.0389432067114426,0.805827396124202,0.04203846238382759
18.450000000000085,0.7677634312116968,0.9737192769147068,0.8358381960844351,0.021958906729471157
18.460000000000086,0.6694340308538875,1.1128628978956463,0.8004415520251348,0.021958906729471157
18.470000000000088,0.7503955153806825,0.9917758729077426,0.8280832261742755,0.03196551779655062
18.48000000000009,0.7370606619500873,1.0156245734041782,0.810070517897803,0.03196551779655062
18.49000000000009,0.774759353445849,0.9679284386490861,0.834405302075548,0.04917649965687636
18.500000000000092,0.8016887978054749,1.0410105266217549,0.8090714214580963,0.04917649965687636
18.510000000000094,0.7387716225500717,1.0050400438145943,0.8410315968706383,0.049604540828334195
18.520000000000095,0.7784452685512203,0.9324075528092528,0.8020180067232582,0.049604540828334195
18.530000000000097,0.7224355632332442,1.0212351393222154,0.8251078806163751,0.03424774465165688
18.5400000000001,0.7425583686991519,0.991867170558139,0.8045551619192792,0.03424774465165688
18.5500000000001,0.7447275230795722,0.9981403804224256,0.8339304434588031,0.04074880768120851
18.5600000000001,0.7553832347100098,0.8881302068658059,0.8036236121303828,0.04074880768120851
18.570000000000103,0.7626704353474492,0.9801465391659376,0.8242439979421037,0.04819636167856088
18.580000000000105,0.7377774387855717,1.048457766115753,0.8115188891609018,0.04819636167856088
18.590000000000106,0.7972976906309215,0.9459956890935491,0.8307960128383537,0.03349441931147793
18.600000000000108,0.7617819218687369,0.965180195121605,0.8112768420036253,0.03349441931147793
18.61000000000011,0.7669263261220988,0.9780178564068007,0.8252207303782845,0.03838947434225378
18.62000000000011,0.7853516598609219,1.01067863627872,0.8000763278847461,0.03838947434225378
18.630000000000113,0.7852267331536155,0.9604500836045254,0.8300613101477816,0.03297208171734075
18.640000000000114,0.776489778858286,1.0329765116076879,0.8041024023964108,0.03297208171734075
18.650000000000116,0.8021205877729569,0.944627483059824,0.8260688066630741,0.03772234096930071
18.660000000000117,0.761993819442959,1.0456605112313693,0.806313810612095,0.03772234096930071
18.67000000000012,0.8176630095430093,0.9309017304845173,0.8362433675747099,0.03158956994278877
18.68000000000012,0.7930705760822843,0.9175487517653149,0.8030067048887483,0.03158956994278877
18.690000000000122,0.8048275585604664,0.9461658043958581,0.8276143981540589,0.050271092393343
18.700000000000124,0.7727479633584763,1.001605690677368,0.796290927047665,0.050271092393343
18.710000000000125,0.7856890321599723,0.9671887758140292,0.8453406909390939,0.0376092109252956
18.720000000000127,0.7895100627544931,0.9707788806939572,0.8059616252575794,0.0376092109252956
18.73000000000013,0.8493649967276973,0.9043192800338343,0.8275422393478239,0.025025756600839714
18.74000000000013,0.7554711967858514,0.9208242558574758,0.8023896868508891,0.025025756600839714
18.75000000000013,0.7484303914005253,1.008611758414313,0.8309181442089995,0.028604167616312702
18.760000000000133,0.7636387260736972,0.9808015387634315,0.8079545123925232,0.028604167616312702
18.770000000000135,0.7991124516581692,0.9574117902843311,0.8364886809620402,0.053611500773393383
18.780000000000136,0.7467353624482364,0.9295522135479354,0.8018826710794578,0.053611500773393383
18.790000000000138,0.7841221296496752,0.9738022917248754,0.8442555662580777,0.01519669634637753
18.80000000000014,0.8223684682741551,0.9275058625583605,0.8096587081492291,0.01519669634637753
18.81000000000014,0.7718191469409215,0.9868201395625179,0.8139935066708632,0.03127243939677695
18.820000000000142,0.7978169303519815,0.9215086504245217,0.802611583371154,0.03127243939677695
18.830000000000144,0.8413839712399229,0.9175330250872532,0.8265012400578458,0.03325852584788832
18.840000000000146,0.7694542010558221,1.0297057352591528,0.8021585071428631,0.03325852584788832
18.850000000000147,0.7939573368630524,0.968101163363877,0.825288109486316,0.02859675626570065
18.86000000000015,0.8327735992981979,0.9575865544139073,0.8071662077053666,0.02859675626570065
18.87000000000015,0.8027969192675061,0.960215610764489,0.8460307027649427,0.02714155525411647
18.88000000000015,0.8244743525269598,0.9970329090895643,0.8023209594081441,0.02714155525411647
18.890000000000153,0.794300661370771,0.9700869983105896,0.8254833721181062,0.02361145016457675
18.900000000000155,0.8099809481374747,0.9511071416960235,0.8017949927076464,0.02361145016457675
18.910000000000156,0.8140082810674013,0.9513110210585389,0.8278236560552779,0.028099343175328216
18.920000000000158,0.7945426683596443,0.9467666928956254,0.8074428835491829,0.028099343175328216
18.93000000000016,0.8169525542586964,0.9501725104517367,0.8279599223567096,0.027669273406864925
18.94000000000016,0.801312404061352,0.9985954222681986,0.8091390713873011,0.027669273406864925
18.950000000000163,0.7885729724174324,0.9804280101876098,0.8323097032657729,0.028487935337719962
18.960000000000164,0.8123711618773586,0.9817833150539967,0.809305918828848,0.028487935337719962
18.970000000000166,0.7997561766855397,0.9698976365026581,0.8282960188296358,0.023648882686911878
18.980000000000167,0.8376309659756034,0.8364610123131434,0.8038956262570532,0.023648882686911878
18.99000000000017,0.799751970331948,0.9707813626711599,0.8317799585382835,0.04197729018640876
19.00000000000017,0.8470476893841209,0.8629193625614342,0.7953360319802187,0.04197729018640876
19.010000000000172,0.8114717448545946,0.9601235215065624,0.8346336563886797,0.026436251942516246
19.020000000000174,0.8218674263209518,0.9241000149915812,0.8048105591013461,0.026436251942516246
19.030000000000175,0.8147309371735881,0.9583736211593565,0.8266874672550694,0.019623453052041752
19.040000000000177,0.8368288239672104,0.9171053258138505,0.8023837786624648,0.019623453052041752
19.05000000000018,0.8657007204870316,0.9089169342822159,0.8276041184414329,0.019938747495043423
19.06000000000018,0.8336095100947268,0.9297060572026651,0.7957998979384843,0.019938747495043423
19.07000000000018,0.8327628278898235,0.9456393141614656,0.8373960725767,0.03307510353621458
19.080000000000183,0.8416380715635373,1.0064954079130526,0.8000760800419342,0.03307510353621458
19.090000000000185,0.8347511379773346,0.9458870021739744,0.8340041224448731,0.02604539150745817
19.100000000000186,0.8104947602234104,0.985228530656457,0.8013837807367656,0.02604539150745817
19.110000000000188,0.8252411123079157,0.9575967631836412,0.8388875925734857,0.009183638864611866
19.12000000000019,0.8245125555059614,0.9491829617799654,0.8054416698499786,0.009183638864611866
19.13000000000019,0.8221192328330638,0.9624499970351569,0.8324682017851788,0.02022505849603943
19.140000000000192,0.831213866620659,0.9492881612941775,0.8051302013632357,0.02022505849603943
19.150000000000194,0.8390066801619295,0.9471953292189152,0.8264142882120247,0.02272732622491701
19.160000000000196,0.8317438316619447,0.8987584842128749,0.7912700829674034,0.02272732622491701
19.170000000000197,0.8187097871003841,0.9698761686949149,0.8307929421181147,0.018082085413601012
19.1800000000002,0.8474046512451634,0.9383156582503708,0.8043034018234536,0.018082085413601012
19.1900000000002,0.861020132593592,0.9289147253996253,0.8361861216144116,0.023901614539292387
19.200000000000202,0.8046312920953458,1.0197532956861515,0.797696875654804,0.023901614539292387
19.210000000000203,0.8095693517771989,0.9836295370418285,0.8346330702720376,0.03097423492611654
19.220000000000205,0.8304794845017984,0.9091273286487866,0.8059198484913587,0.03097423492611654
19.230000000000206,0.8098435665385845,0.9841930953417577,0.8291139825511177,0.03337645933192807
19.240000000000208,0.8505985618077663,0.894919865620353,0.7951910953325152,0.03337645933192807
19.25000000000021,0.8444466826027514,0.9503930519562895,0.8278832876964972,0.010279837523835456
19.26000000000021,0.8746523795411946,0.8936903058611501,0.8093880030405282,0.010279837523835456
19.270000000000213,0.8052899925073385,0.9917933197324138,0.8297453131892134,0.015818057577153443
19.280000000000214,0.8351915433933185,0.9373476818097444,0.8041572821424174,0.015818057577153443
19.290000000000216,0.8313674944051359,0.9662084464291092,0.8348028427737587,0.02261435822347837
19.300000000000217,0.8629575090110514,0.891286505181852,0.804965700687721,0.02261435822347837
19.31000000000022,0.8502052899622885,0.9490295391679164,0.8197971413095554,0.021565828555497223
19.32000000000022,0.8529719878663672,0.9622634538895114,0.799442644095467,0.021565828555497223
19.330000000000222,0.8580981573719088,0.9437019348891408,0.8329197593052047,0.02848981995126057
19.340000000000224,0.8669591003986904,0.9661593318499642,0.8041785476001588,0.02848981995126057
19.350000000000225,0.8713860980680861,0.9331897863984915,0.8210795554085606,0.03215998022941312
19.360000000000227,0.8493548295427701,0.9204211121137758,0.8049580573537907,0.03215998022941312
19.37000000000023,0.841371453866325,0.9665631236152452,0.8179145413676657,0.03151813736791316
19.38000000000023,0.8519549868743596,0.9866708021306357,0.8127966197364874,0.03151813736791316
19.39000000000023,0.8290651285568712,0.980712952195359,0.82582481907049,0.02163176704241889
19.400000000000233,0.85608877757575,0.9764664930891437,0.8060879358417892,0.02163176704241889
19.410000000000235,0.8451984572541391,0.9658272300936427,0.8364588595429794,0.01796786857452676
19.420000000000236,0.8434175317942334,0.9879460621046363,0.8053606706322023,0.01796786857452676
19.430000000000238,0.821238780494672,0.9917382206776759,0.8325328629632716,0.01453010792369729
19.44000000000024,0.8042772994178635,0.9916938726364974,0.801225735775381,0.01453010792369729
19.45000000000024,0.8305785304646713,0.9831359206445027,0.8356672595151092,0.02138481216307219
19.460000000000242,0.8490302215399158,0.9890127635470705,0.8008048548274693,0.02138481216307219
19.470000000000244,0.8675155613495251,0.9474472298640646,0.8252867523289034,0.03074522002456529
19.480000000000246,0.8286234407918055,1.0041565026834895,0.8129717764539001,0.03074522002456529
19.490000000000247,0.8342332303398601,0.983680810990466,0.832200406657117,0.011638866115953338
19.50000000000025,0.8243910843191458,0.9798829232198336,0.8023469807666317,0.011638866115953338
19.51000000000025,0.8519175942270252,0.9673319856260391,0.8219311000757052,0.0330153699321179
19.520000000000252,0.8359316844956203,0.9994392497638993,0.8109239339566089,0.0330153699321179
19.530000000000253,0.8330461747190177,0.9883005725437166,0.8263555797680927,0.00962361910353077
19.540000000000255,0.8369930742684779,1.0438655538017791,0.8014230875571845,0.00962361910353077
19.550000000000257,0.8398061239425074,0.9826971301557682,0.833719034541285,0.01327961365165244
19.560000000000258,0.8393514115031524,0.9691244607029439,0.7999031196779184,0.01327961365165244
19.57000000000026,0.8620394565188743,0.961995822660359,0.8264702972771824,0.016022358060678314
19.58000000000026,0.8720233258522054,0.9766503599329127,0.8089611504934184,0.016022358060678314
19.590000000000263,0.8710466414978976,0.955468357610133,0.8227110529913477,0.010889409350608085
19.600000000000264,0.8585517427119564,0.9981570823286076,0.7972479165749611,0.010889409350608085
19.610000000000266,0.8670458519636396,0.9622403300376441,0.8222478746344395,0.017447480247435674
19.620000000000267,0.8736263771328406,0.9234049146249956,0.7979842704750127,0.017447480247435674
19.63000000000027,0.8189043033797135,1.0129316804702704,0.8347686664302336,0.009589195918672985
19.64000000000027,0.812353774432849,1.0292146950512349,0.8014253203583565,0.009589195918672985
19.650000000000272,0.8387512956740627,0.9933241118806304,0.8156126855795662,0.013594513398154906
19.660000000000274,0.8577288329288304,0.9765446399870213,0.7964069369324973,0.013594513398154906
19.670000000000275,0.8561554035882887,0.9771672922065241,0.8282390622234165,0.01210245307006343
19.680000000000277,0.8584199081579671,0.9608842910657067,0.8135350824009161,0.01210245307006343
19.69000000000028,0.8427800185764447,0.9925077877357663,0.82059202294422,0.012009359425110139
19.70000000000028,0.828460872043963,1.0004141564582247,0.8013013437042512,0.012009359425110139
19.71000000000028,0.8613723037490253,0.975261973902503,0.8334817160641057,0.007639066227623672
19.720000000000283,0.8332596985014398,1.0140935018553263,0.7965543739528255,0.007639066227623672
19.730000000000285,0.8739919720110251,0.9647255383074236,0.8357071830857149,0.008722194258634746
19.740000000000286,0.8223882026417131,1.0496209148294207,0.797470532400366,0.008722194258634746
19.750000000000288,0.8602635624560747,0.9811117956284323,0.8297753215566948,0.010035001072021448
19.76000000000029,0.8756487999588021,0.9987716132056536,0.7943247012520325,0.010035001072021448
19.77000000000029,0.8757542134419871,0.9675424137858064,0.8339352891754909,0.023060277291384497
19.780000000000292,0.848574811753438,0.9653103792318423,0.8002717677181904,0.023060277291384497
19.790000000000294,0.8474303854359595,0.9984910709055881,0.8310352504887137,0.00959873512385305
19.800000000000296,0.8485841126204138,1.0239709548664198,0.8024166564846331,0.00959873512385305
19.810000000000297,0.8439716644831444,1.0030092852305277,0.8318622250075991,0.010454348850589313
19.8200000000003,0.8438164774039019,1.0147426434954738,0.7966106947895554,0.010454348850589313
19.8300000000003,0.8874934428895991,0.9604119694465136,0.8289699851028365,0.009014832113014093
19.840000000000302,0.8708102521930053,0.9941474077036594,0.8079348403387315,0.009014832113014093
19.850000000000303,0.8729190934664214,0.9779962500146482,0.8235015221794021,0.018698504908309176
19.860000000000305,0.8581608961487689,0.9936001497591342,0.7999770404425187,0.018698504908309176
19.870000000000307,0.8820154727171923,0.9710630107294597,0.8339150041078117,0.005573102683888413
19.880000000000308,0.8607825089072231,0.9767231818069886,0.8083516896238894,0.005573102683888413
19.89000000000031,0.879416187270931,0.9761815574716052,0.8228475304878345,0.023918552060301676
19.90000000000031,0.8810538171481269,0.9826401866322624,0.8018101763197673,0.023918552060301676
19.910000000000313,0.8856696478238879,0.9722805021663771,0.8201675135278974,0.012688340855499755
19.920000000000314,0.8689061916158687,0.9934959789223123,0.7932681487023828,0.012688340855499755
19.930000000000316,0.8502812786470584,1.0101436137379083,0.8176275890161411,0.020428788059851433
19.940000000000317,0.8632583015754998,0.9856302958795964,0.8007293460952783,0.020428788059851433
19.95000000000032,0.8759058464070929,0.9853511643976871,0.8337416184763485,0.017121901829904914
19.96000000000032,0.8807938034676651,1.0195720986416352,0.8092291605789772,0.017121901829904914
19.970000000000322,0.881437539715377,0.9818954661984469,0.8275085076030914,0.011590117399978768
19.980000000000324,0.8645386728317016,0.9919121109800304,0.8020007858389184,0.011590117399978768
19.990000000000325,0.8486562678073218,1.016804320349023,0.8261889596349933,0.004169934195709589
20.000000000000327,0.8790786166447546,1.0022931131074868,0.8010511554818598,0.004169934195709589


==> numerics/dqnn_q_eq_cluster_epoch_200_vs.csv <==
indexDataTest,countOutTest
1,0
2,0
3,0
4,0
5,0
6,4
7,11
8,5
9,5
10,1
11,2
12,2
13,2
14,1
15,1
16,1
17,0
18,1
19,0
20,0
21,3
22,0
23,2
24,0
25,0
26,0
27,1
28,0
29,2
30,0
31,0
32,0
33,1
34,5
35,0
36,0
37,0
38,1
39,3
40,1
41,4
42,2
43,1
44,4
45,0
46,6
47,7
48,6
49,9
50,6


==> numerics/dqnn_q_eq_line_epoch_80_ts.csv <==
indexDataTrain,countOutTrain
1,0
6,0
11,1
17,1
22,4
28,3
33,3
39,0
44,0
50,0


==> numerics/dqnn_q_eq_line_epoch_80_vs.csv <==
indexDataTest,countOutTest
2,0
3,0
4,0
5,0
7,0
8,0
9,0
10,0
12,4
13,10
14,4
15,7
16,2
18,2
19,7
20,6
21,5
23,2
24,4
25,4
26,7
27,3
29,6
30,4
31,3
32,5
34,3
35,0
36,0
37,0
38,0
40,0
41,0
42,0
43,0
45,0
46,0
47,0
48,0
49,0


==> numerics/dqnn_q_eq_line_v2_epoch_100_ts.csv <==
indexDataTrain,countOutTrain
1,0
6,0
11,8
17,3
22,1
28,7
33,5
39,0
44,0
50,0


==> numerics/dqnn_q_eq_line_v2_epoch_100_vs.csv <==
indexDataTest,countOutTest
2,0
3,0
4,0
5,0
7,0
8,0
9,0
10,2
12,4
13,3
14,6
15,0
16,2
18,2
19,6
20,2
21,3
23,3
24,2
25,1
26,2
27,2
29,2
30,2
31,6
32,7
34,7
35,8
36,4
37,0
38,0
40,0
41,0
42,0
43,0
45,0
46,0
47,0
48,0
49,0


==> numerics/dqnn_q_eq_line_v2_epoch_440_ts.csv <==
indexDataTrain,countOutTrain
1,2
6,2
11,1
17,3
22,4
28,4
33,4
39,0
44,0
50,0


==> numerics/dqnn_q_eq_line_v2_epoch_440_vs.csv <==
indexDataTest,countOutTest
2,2
3,5
4,1
5,6
7,3
8,0
9,5
10,1
12,2
13,1
14,3
15,3
16,3
18,0
19,2
20,3
21,3
23,2
24,4
25,4
26,3
27,5
29,4
30,3
31,1
32,11
34,0
35,0
36,0
37,0
38,0
40,0
41,0
42,0
43,0
45,0
46,0
47,0
48,0
49,0

